Local Convergence of the Heavy-ball Method and iPiano for Non-convex Optimization

A local convergence result for abstract descent methods is proved. The sequence of iterates is attracted by a local (or global) minimum, stays in its neighborhood and converges within this neighborhood. This result allows algorithms to exploit local properties of the objective function. In particular, the abstract theory in this paper applies to the inertial forward--backward splitting method: iPiano---a generalization of the Heavy-ball method. Moreover, it reveals an equivalence between iPiano and inertial averaged/alternating proximal minimization and projection methods. Key for this equivalence is the attraction to a local minimum within a neighborhood and the fact that, for a prox-regular function, the gradient of the Moreau envelope is locally Lipschitz continuous and expressible in terms of the proximal mapping. In a numerical feasibility problem, the inertial alternating projection method significantly outperforms its non-inertial variants.

==> figures/altproj-timing.dat <==
0.000000  0.000000
0.050546  -0.480372
0.100286  -0.601204
0.150490  -0.686595
0.200017  -0.754451
0.250263  -0.813219
0.300125  -0.866533
0.350130  -0.916036
0.399679  -0.962586
0.449252  -1.006717
0.498964  -1.048806
0.548588  -1.089147
0.599303  -1.127969
0.649269  -1.165455
0.699590  -1.201755
0.749398  -1.236988
0.799179  -1.271251
0.848590  -1.304626
0.897969  -1.337182
0.948911  -1.368977
0.998398  -1.400062
1.047796  -1.430481
1.097481  -1.460273
1.147600  -1.489472
1.197168  -1.518107
1.247129  -1.546208
1.296508  -1.573797
1.345941  -1.600898
1.395181  -1.627530
1.444511  -1.653713
1.492887  -1.679464
1.547500  -1.704799
1.597459  -1.729733
1.645955  -1.754282
1.695120  -1.778458
1.743433  -1.802275
1.791759  -1.825745
1.840424  -1.848881
1.888599  -1.871694
1.936962  -1.894196
1.985160  -1.916396
2.033991  -1.938307
2.082587  -1.959936
2.131439  -1.981296
2.180609  -2.002393
2.229407  -2.023239
2.277892  -2.043841
2.326244  -2.064207
2.375079  -2.084347
2.423449  -2.104266
2.472838  -2.123974
2.521241  -2.143477
2.570026  -2.162781
2.618635  -2.181895
2.667118  -2.200823
2.715450  -2.219573
2.763685  -2.238150
2.812070  -2.256559
2.860790  -2.274807
2.909875  -2.292898
2.958559  -2.310838
3.007416  -2.328631
3.055658  -2.346282
3.104614  -2.363797
3.154089  -2.381178
3.202832  -2.398430
3.252467  -2.415558
3.301450  -2.432564
3.349794  -2.449454
3.400869  -2.466230
3.451035  -2.482896
3.499792  -2.499456
3.548041  -2.515912
3.596583  -2.532268
3.645138  -2.548526
3.693644  -2.564690
3.742517  -2.580763
3.790948  -2.596747
3.839360  -2.612644
3.888675  -2.628458
3.937399  -2.644190
3.986402  -2.659844
4.036102  -2.675420
4.084539  -2.690923
4.132900  -2.706353
4.181407  -2.721712
4.230541  -2.737003
4.279110  -2.752228
4.334795  -2.767388
4.383872  -2.782485
4.432800  -2.797521
4.482651  -2.812498
4.531481  -2.827417
4.580102  -2.842279
4.628725  -2.857087
4.677472  -2.871842
4.726297  -2.886544
4.775155  -2.901196
4.824590  -2.915799
4.873377  -2.930354
4.922429  -2.944862
4.971151  -2.959325
5.020117  -2.973744
5.068905  -2.988119
5.118434  -3.002452
5.166878  -3.016744
5.215390  -3.030997
5.264536  -3.045210
5.313707  -3.059385
5.362536  -3.073523
5.419627  -3.087625
5.468570  -3.101692
5.517527  -3.115725
5.566732  -3.129723
5.615265  -3.143689
5.663853  -3.157623
5.713385  -3.171526
5.761810  -3.185398
5.810517  -3.199241
5.858688  -3.213054
5.907067  -3.226839
5.955808  -3.240596
6.004057  -3.254327
6.053473  -3.268030
6.101830  -3.281708
6.150252  -3.295361
6.198741  -3.308989
6.246779  -3.322592
6.295133  -3.336172
6.344435  -3.349729
6.393231  -3.363264
6.441467  -3.376776
6.489766  -3.390267
6.538287  -3.403737
6.586819  -3.417186
6.635088  -3.430615
6.683669  -3.444024
6.732103  -3.457414
6.780552  -3.470785
6.830266  -3.484137
6.878821  -3.497471
6.928090  -3.510788
6.976550  -3.524087
7.025010  -3.537369
7.073612  -3.550634
7.122675  -3.563883
7.171390  -3.577116
7.219887  -3.590334
7.268053  -3.603536
7.316525  -3.616723
7.364883  -3.629895
7.413525  -3.643053
7.461809  -3.656197
7.510261  -3.669327
7.558537  -3.682443
7.608153  -3.695546
7.656563  -3.708636
7.705155  -3.721713
7.753584  -3.734778
7.801813  -3.747830
7.850062  -3.760870
7.899058  -3.773899
7.947793  -3.786916
7.996474  -3.799921
8.045699  -3.812915
8.094443  -3.825899
8.142854  -3.838871
8.191203  -3.851833
8.239993  -3.864785
8.288453  -3.877726
8.337055  -3.890658
8.385845  -3.903579
8.434388  -3.916491
8.482868  -3.929394
8.532168  -3.942287
8.580635  -3.955172
8.628848  -3.968047
8.678149  -3.980914
8.726909  -3.993771
8.775162  -4.006621
8.823926  -4.019462
8.872457  -4.032295
8.921047  -4.045120
8.969564  -4.057937
9.017840  -4.070746
9.066230  -4.083548
9.114483  -4.096342
9.163492  -4.109129
9.211918  -4.121908
9.260367  -4.134681
9.308508  -4.147446
9.356814  -4.160205
9.405307  -4.172957
9.454695  -4.185702
9.503073  -4.198441
9.551336  -4.211173
9.599938  -4.223899
9.648282  -4.236619
9.696746  -4.249332
9.745010  -4.262040
9.793328  -4.274742
9.841660  -4.287438
9.890956  -4.300128
9.939434  -4.312812
9.987638  -4.325491
10.035981  -4.338165
10.084365  -4.350833
10.132624  -4.363496
10.180832  -4.376154
10.230126  -4.388807
10.278611  -4.401454
10.327067  -4.414097
10.376064  -4.426735
10.424434  -4.439368
10.472824  -4.451996
10.521013  -4.464620
10.569199  -4.477239
10.617672  -4.489853
10.666119  -4.502463
10.714739  -4.515069
10.763081  -4.527670
10.811575  -4.540268
10.860533  -4.552861
10.908845  -4.565450
10.957028  -4.578034
11.006255  -4.590615
11.054568  -4.603192
11.102843  -4.615765
11.151547  -4.628335
11.199797  -4.640900
11.248240  -4.653462
11.297034  -4.666020
11.345688  -4.678575
11.394195  -4.691126
11.442612  -4.703673
11.491214  -4.716217
11.539323  -4.728758
11.587718  -4.741296
11.636051  -4.753830
11.684427  -4.766360
11.732788  -4.778888
11.782210  -4.791413
11.830857  -4.803934
11.879325  -4.816452
11.927877  -4.828968
11.976260  -4.841480
12.024940  -4.853990
12.073444  -4.866496
12.122377  -4.879000
12.170897  -4.891501
12.219809  -4.903999
12.268290  -4.916494
12.316653  -4.928987
12.365196  -4.941477
12.413898  -4.953964
12.462343  -4.966449
12.510789  -4.978931
12.559680  -4.991411
12.608183  -5.003888
12.656706  -5.016363
12.706267  -5.028835
12.755152  -5.041305
12.803771  -5.053773
12.852191  -5.066238
12.900609  -5.078701
12.949116  -5.091162
12.997380  -5.103621
13.046085  -5.116077
13.094431  -5.128531
13.142856  -5.140984
13.191402  -5.153434
13.239852  -5.165881
13.287976  -5.178327
13.336816  -5.190771
13.385074  -5.203213
13.433494  -5.215653
13.481794  -5.228091
13.530211  -5.240527
13.578571  -5.252961
13.627270  -5.265393
13.675710  -5.277823
13.724076  -5.290252
13.772114  -5.302679
13.820579  -5.315104
13.868939  -5.327527
13.917365  -5.339948
13.965447  -5.352368
14.013460  -5.364786
14.061403  -5.377203
14.109908  -5.389617
14.157870  -5.402031
14.205930  -5.414442
14.254130  -5.426852
14.302171  -5.439261
14.350438  -5.451668
14.398751  -5.464073
14.447053  -5.476477
14.495181  -5.488879
14.543438  -5.501280
14.592589  -5.513680
14.641032  -5.526078
14.689383  -5.538474
14.737742  -5.550869
14.786214  -5.563263
14.834435  -5.575656
14.883193  -5.588047
14.931548  -5.600437
14.979788  -5.612825
15.028175  -5.625212
15.076387  -5.637598
15.124832  -5.649983
15.172958  -5.662367
15.221254  -5.674749
15.269537  -5.687130
15.317838  -5.699510
15.366824  -5.711888
15.415212  -5.724266
15.463562  -5.736642
15.512386  -5.749017
15.560617  -5.761391
15.608574  -5.773764
15.656921  -5.786136
15.705982  -5.798506
15.754010  -5.810876
15.802066  -5.823245
15.850077  -5.835612
15.898282  -5.847979
15.946995  -5.860344
15.996012  -5.872708
16.044236  -5.885072
16.092347  -5.897434
16.141075  -5.909796
16.189262  -5.922156
16.237677  -5.934516
16.286002  -5.946874
16.334205  -5.959232
16.382311  -5.971589
16.433436  -5.983945
16.486342  -5.996300
16.534933  -6.008654
16.583567  -6.021007
16.631905  -6.033359
16.679961  -6.045711
16.728177  -6.058061
16.776284  -6.070411
16.824838  -6.082760
16.872860  -6.095108
16.921973  -6.107455
16.970082  -6.119802
17.018036  -6.132147
17.065871  -6.144492
17.113995  -6.156836
17.162020  -6.169180
17.210865  -6.181522
17.259251  -6.193864
17.307241  -6.206206
17.355691  -6.218546
17.403965  -6.230886
17.452240  -6.243225
17.500222  -6.255563
17.548293  -6.267900
17.596375  -6.280237
17.644311  -6.292574
17.692810  -6.304909
17.740816  -6.317244
17.788969  -6.329578
17.837133  -6.341912
17.885669  -6.354245
17.933625  -6.366577
17.982035  -6.378909
18.030097  -6.391240
18.078290  -6.403570
18.126447  -6.415900
18.174513  -6.428229
18.222759  -6.440558
18.270746  -6.452886
18.319383  -6.465213
18.368423  -6.477540
18.417050  -6.489866
18.465596  -6.502192
18.513582  -6.514517
18.561845  -6.526842
18.609887  -6.539166
18.657893  -6.551489
18.705880  -6.563812
18.754449  -6.576135
18.802140  -6.588457
18.850251  -6.600778
18.898200  -6.613099
18.946111  -6.625420
18.994137  -6.637740
19.042715  -6.650059
19.090809  -6.662378
19.139003  -6.674697
19.187139  -6.687015
19.236122  -6.699332
19.284216  -6.711649
19.332489  -6.723966
19.380827  -6.736282
19.428973  -6.748598
19.477298  -6.760913
19.526058  -6.773228
19.574323  -6.785542
19.622197  -6.797856
19.670449  -6.810170
19.718807  -6.822483
19.767232  -6.834795
19.815198  -6.847108
19.863445  -6.859419
19.911367  -6.871731
19.959424  -6.884042
20.007791  -6.896353
20.055812  -6.908663
20.103961  -6.920973
20.152526  -6.933282
20.200664  -6.945591
20.248593  -6.957900
20.297257  -6.970208
20.346083  -6.982516
20.394124  -6.994824
20.442250  -7.007131
20.490234  -7.019438
20.538457  -7.031745
20.586268  -7.044051
20.634942  -7.056357
20.683100  -7.068662
20.731048  -7.080967
20.779395  -7.093272
20.827311  -7.105577
20.875707  -7.117881
20.923812  -7.130185
20.971866  -7.142488
21.019958  -7.154791
21.068592  -7.167094
21.116865  -7.179397
21.164820  -7.191699
21.212695  -7.204001
21.260870  -7.216303
21.309069  -7.228604
21.356926  -7.240905
21.404844  -7.253206
21.452698  -7.265507
21.500627  -7.277807
21.549105  -7.290107
21.597689  -7.302406
21.645712  -7.314706
21.693905  -7.327005
21.741850  -7.339304
21.789526  -7.351602
21.837393  -7.363901
21.885880  -7.376199
21.933917  -7.388496
21.981995  -7.400794
22.030619  -7.413091
22.078645  -7.425388
22.126648  -7.437685
22.174710  -7.449981
22.222705  -7.462278
22.270807  -7.474574
22.318800  -7.486869
22.367667  -7.499165
22.415745  -7.511460
22.464530  -7.523755
22.512727  -7.536050
22.560813  -7.548345
22.608768  -7.560639
22.656853  -7.572933
22.704927  -7.585227
22.752988  -7.597521
22.800960  -7.609814
22.849389  -7.622107
22.897700  -7.634400
22.945807  -7.646693
22.994276  -7.658986
23.042236  -7.671278
23.090393  -7.683571
23.138324  -7.695863
23.186192  -7.708154
23.233954  -7.720446
23.281989  -7.732737
23.329887  -7.745029
23.379338  -7.757320
23.429593  -7.769610
23.477952  -7.781901
23.526082  -7.794192
23.573984  -7.806482
23.621803  -7.818772
23.669854  -7.831062
23.717663  -7.843351
23.765793  -7.855641
23.813933  -7.867930
23.862685  -7.880220
23.910893  -7.892509
23.958774  -7.904797
24.006840  -7.917086
24.054822  -7.929375
24.102500  -7.941663
24.150240  -7.953951
24.198508  -7.966239
24.246620  -7.978527
24.294637  -7.990814
24.342775  -8.003102
24.390913  -8.015389
24.438866  -8.027677
24.486646  -8.039964
24.534690  -8.052250
24.582527  -8.064537
24.630508  -8.076824
24.678545  -8.089110
24.726346  -8.101396
24.774380  -8.113683
24.822927  -8.125969
24.870881  -8.138254
24.919004  -8.150540
24.967141  -8.162826
25.015067  -8.175111
25.063136  -8.187396
25.111012  -8.199681
25.158856  -8.211966
25.206686  -8.224251
25.255049  -8.236536
25.302955  -8.248821
25.350985  -8.261105
25.398854  -8.273389
25.447116  -8.285674
25.495145  -8.297958
25.542907  -8.310242
25.590989  -8.322525
25.638860  -8.334809
25.686758  -8.347093
25.735464  -8.359376
25.783349  -8.371660
25.831280  -8.383943
25.879516  -8.396226
25.927704  -8.408509
25.975587  -8.420792
26.023209  -8.433074
26.071252  -8.445357
26.119171  -8.457639
26.167163  -8.469922
26.216020  -8.482204
26.264085  -8.494486
26.312183  -8.506768
26.360142  -8.519050
26.407837  -8.531332
26.455735  -8.543614
26.504856  -8.555896
26.552963  -8.568177
26.600801  -8.580458
26.648707  -8.592740
26.696607  -8.605021
26.744751  -8.617302
26.792610  -8.629583
26.840440  -8.641864
26.888282  -8.654145
26.936269  -8.666426
26.984550  -8.678706
27.032429  -8.690987
27.080293  -8.703267
27.128627  -8.715547
27.176626  -8.727828
27.224496  -8.740108
27.272938  -8.752388
27.321030  -8.764668
27.368891  -8.776948
27.416546  -8.789227
27.464375  -8.801507
27.512562  -8.813787
27.560256  -8.826066
27.608284  -8.838345
27.656584  -8.850625
27.704637  -8.862904
27.752858  -8.875183
27.801126  -8.887462
27.849186  -8.899741
27.897024  -8.912020
27.944949  -8.924299
27.992849  -8.936578
28.041219  -8.948856
28.089748  -8.961135
28.137438  -8.973413
28.185343  -8.985692
28.233410  -8.997970
28.281209  -9.010248
28.329144  -9.022526
28.376907  -9.034805
28.424916  -9.047083
28.473000  -9.059361
28.521705  -9.071638
28.569911  -9.083916
28.617901  -9.096194
28.665981  -9.108472
28.713880  -9.120749
28.761640  -9.133027
28.809981  -9.145304
28.857634  -9.157581
28.905283  -9.169859
28.953408  -9.182136
29.001229  -9.194413
29.048903  -9.206690
29.096855  -9.218967
29.144808  -9.231244
29.192703  -9.243521
29.240346  -9.255798
29.288534  -9.268074
29.336457  -9.280351
29.384602  -9.292628
29.432364  -9.304904
29.480668  -9.317181
29.528621  -9.329457
29.576340  -9.341733
29.625086  -9.354010
29.672777  -9.366286
29.720837  -9.378562
29.768525  -9.390838
29.816322  -9.403114
29.863993  -9.415390
29.911659  -9.427666
29.959871  -9.439942
30.007646  -9.452218
30.055585  -9.464493
30.103606  -9.476769
30.151462  -9.489044
30.199164  -9.501320
30.246901  -9.513595
30.294460  -9.525871
30.342016  -9.538146
30.391153  -9.550422
30.439083  -9.562697
30.486802  -9.574972
30.534667  -9.587247
30.582581  -9.599522
30.630285  -9.611797
30.678184  -9.624072
30.725902  -9.636347
30.773879  -9.648622
30.821500  -9.660897
30.869736  -9.673172
30.917490  -9.685447
30.965121  -9.697721
31.012863  -9.709996
31.060556  -9.722270
31.108199  -9.734545
31.156326  -9.746820
31.204047  -9.759094
31.252028  -9.771368
31.300229  -9.783643
31.348068  -9.795917
31.395630  -9.808191
31.443249  -9.820465
31.494574  -9.832739
31.547466  -9.845013
31.600714  -9.857287
31.653709  -9.869561
31.706543  -9.881835
31.759431  -9.894109
31.812328  -9.906383
31.865152  -9.918656
31.918546  -9.930930
31.972025  -9.943204
32.024907  -9.955477
32.077707  -9.967751
32.130434  -9.980024
32.183211  -9.992298
32.236406  -10.004572
32.289292  -10.016845
32.342170  -10.029118
32.395611  -10.041391
32.448478  -10.053664
32.501253  -10.065938
32.554064  -10.078211
32.606849  -10.090485
32.659611  -10.102757
32.713975  -10.115031
32.767114  -10.127303
32.819947  -10.139576
32.872887  -10.151850
32.925577  -10.164122
32.978309  -10.176395
33.030985  -10.188668
33.083635  -10.200941
33.136365  -10.213215
33.189964  -10.225486
33.242895  -10.237758
33.295698  -10.250031
33.348535  -10.262303
33.401256  -10.274576
33.454767  -10.286849
33.507607  -10.299122
33.560731  -10.311394
33.613475  -10.323667
33.666347  -10.335938
33.719180  -10.348210
33.771824  -10.360482
33.824724  -10.372754
33.877556  -10.385027
33.931592  -10.397300
33.984548  -10.409571
34.037358  -10.421844
34.090362  -10.434114
34.142820  -10.446387


==> figures/altproj.dat <==
    1  0.000000
    6  -0.480372
   11  -0.601204
   16  -0.686595
   21  -0.754451
   26  -0.813219
   31  -0.866533
   36  -0.916036
   41  -0.962586
   46  -1.006717
   51  -1.048806
   56  -1.089147
   61  -1.127969
   66  -1.165455
   71  -1.201755
   76  -1.236988
   81  -1.271251
   86  -1.304626
   91  -1.337182
   96  -1.368977
  101  -1.400062
  106  -1.430481
  111  -1.460273
  116  -1.489472
  121  -1.518107
  126  -1.546208
  131  -1.573797
  136  -1.600898
  141  -1.627530
  146  -1.653713
  151  -1.679464
  156  -1.704799
  161  -1.729733
  166  -1.754282
  171  -1.778458
  176  -1.802275
  181  -1.825745
  186  -1.848881
  191  -1.871694
  196  -1.894196
  201  -1.916396
  206  -1.938307
  211  -1.959936
  216  -1.981296
  221  -2.002393
  226  -2.023239
  231  -2.043841
  236  -2.064207
  241  -2.084347
  246  -2.104266
  251  -2.123974
  256  -2.143477
  261  -2.162781
  266  -2.181895
  271  -2.200823
  276  -2.219573
  281  -2.238150
  286  -2.256559
  291  -2.274807
  296  -2.292898
  301  -2.310838
  306  -2.328631
  311  -2.346282
  316  -2.363797
  321  -2.381178
  326  -2.398430
  331  -2.415558
  336  -2.432564
  341  -2.449454
  346  -2.466230
  351  -2.482896
  356  -2.499456
  361  -2.515912
  366  -2.532268
  371  -2.548526
  376  -2.564690
  381  -2.580763
  386  -2.596747
  391  -2.612644
  396  -2.628458
  401  -2.644190
  406  -2.659844
  411  -2.675420
  416  -2.690923
  421  -2.706353
  426  -2.721712
  431  -2.737003
  436  -2.752228
  441  -2.767388
  446  -2.782485
  451  -2.797521
  456  -2.812498
  461  -2.827417
  466  -2.842279
  471  -2.857087
  476  -2.871842
  481  -2.886544
  486  -2.901196
  491  -2.915799
  496  -2.930354
  501  -2.944862
  506  -2.959325
  511  -2.973744
  516  -2.988119
  521  -3.002452
  526  -3.016744
  531  -3.030997
  536  -3.045210
  541  -3.059385
  546  -3.073523
  551  -3.087625
  556  -3.101692
  561  -3.115725
  566  -3.129723
  571  -3.143689
  576  -3.157623
  581  -3.171526
  586  -3.185398
  591  -3.199241
  596  -3.213054
  601  -3.226839
  606  -3.240596
  611  -3.254327
  616  -3.268030
  621  -3.281708
  626  -3.295361
  631  -3.308989
  636  -3.322592
  641  -3.336172
  646  -3.349729
  651  -3.363264
  656  -3.376776
  661  -3.390267
  666  -3.403737
  671  -3.417186
  676  -3.430615
  681  -3.444024
  686  -3.457414
  691  -3.470785
  696  -3.484137
  701  -3.497471
  706  -3.510788
  711  -3.524087
  716  -3.537369
  721  -3.550634
  726  -3.563883
  731  -3.577116
  736  -3.590334
  741  -3.603536
  746  -3.616723
  751  -3.629895
  756  -3.643053
  761  -3.656197
  766  -3.669327
  771  -3.682443
  776  -3.695546
  781  -3.708636
  786  -3.721713
  791  -3.734778
  796  -3.747830
  801  -3.760870
  806  -3.773899
  811  -3.786916
  816  -3.799921
  821  -3.812915
  826  -3.825899
  831  -3.838871
  836  -3.851833
  841  -3.864785
  846  -3.877726
  851  -3.890658
  856  -3.903579
  861  -3.916491
  866  -3.929394
  871  -3.942287
  876  -3.955172
  881  -3.968047
  886  -3.980914
  891  -3.993771
  896  -4.006621
  901  -4.019462
  906  -4.032295
  911  -4.045120
  916  -4.057937
  921  -4.070746
  926  -4.083548
  931  -4.096342
  936  -4.109129
  941  -4.121908
  946  -4.134681
  951  -4.147446
  956  -4.160205
  961  -4.172957
  966  -4.185702
  971  -4.198441
  976  -4.211173
  981  -4.223899
  986  -4.236619
  991  -4.249332
  996  -4.262040
 1001  -4.274742
 1006  -4.287438
 1011  -4.300128
 1016  -4.312812
 1021  -4.325491
 1026  -4.338165
 1031  -4.350833
 1036  -4.363496
 1041  -4.376154
 1046  -4.388807
 1051  -4.401454
 1056  -4.414097
 1061  -4.426735
 1066  -4.439368
 1071  -4.451996
 1076  -4.464620
 1081  -4.477239
 1086  -4.489853
 1091  -4.502463
 1096  -4.515069
 1101  -4.527670
 1106  -4.540268
 1111  -4.552861
 1116  -4.565450
 1121  -4.578034
 1126  -4.590615
 1131  -4.603192
 1136  -4.615765
 1141  -4.628335
 1146  -4.640900
 1151  -4.653462
 1156  -4.666020
 1161  -4.678575
 1166  -4.691126
 1171  -4.703673
 1176  -4.716217
 1181  -4.728758
 1186  -4.741296
 1191  -4.753830
 1196  -4.766360
 1201  -4.778888
 1206  -4.791413
 1211  -4.803934
 1216  -4.816452
 1221  -4.828968
 1226  -4.841480
 1231  -4.853990
 1236  -4.866496
 1241  -4.879000
 1246  -4.891501
 1251  -4.903999
 1256  -4.916494
 1261  -4.928987
 1266  -4.941477
 1271  -4.953964
 1276  -4.966449
 1281  -4.978931
 1286  -4.991411
 1291  -5.003888
 1296  -5.016363
 1301  -5.028835
 1306  -5.041305
 1311  -5.053773
 1316  -5.066238
 1321  -5.078701
 1326  -5.091162
 1331  -5.103621
 1336  -5.116077
 1341  -5.128531
 1346  -5.140984
 1351  -5.153434
 1356  -5.165881
 1361  -5.178327
 1366  -5.190771
 1371  -5.203213
 1376  -5.215653
 1381  -5.228091
 1386  -5.240527
 1391  -5.252961
 1396  -5.265393
 1401  -5.277823
 1406  -5.290252
 1411  -5.302679
 1416  -5.315104
 1421  -5.327527
 1426  -5.339948
 1431  -5.352368
 1436  -5.364786
 1441  -5.377203
 1446  -5.389617
 1451  -5.402031
 1456  -5.414442
 1461  -5.426852
 1466  -5.439261
 1471  -5.451668
 1476  -5.464073
 1481  -5.476477
 1486  -5.488879
 1491  -5.501280
 1496  -5.513680
 1501  -5.526078
 1506  -5.538474
 1511  -5.550869
 1516  -5.563263
 1521  -5.575656
 1526  -5.588047
 1531  -5.600437
 1536  -5.612825
 1541  -5.625212
 1546  -5.637598
 1551  -5.649983
 1556  -5.662367
 1561  -5.674749
 1566  -5.687130
 1571  -5.699510
 1576  -5.711888
 1581  -5.724266
 1586  -5.736642
 1591  -5.749017
 1596  -5.761391
 1601  -5.773764
 1606  -5.786136
 1611  -5.798506
 1616  -5.810876
 1621  -5.823245
 1626  -5.835612
 1631  -5.847979
 1636  -5.860344
 1641  -5.872708
 1646  -5.885072
 1651  -5.897434
 1656  -5.909796
 1661  -5.922156
 1666  -5.934516
 1671  -5.946874
 1676  -5.959232
 1681  -5.971589
 1686  -5.983945
 1691  -5.996300
 1696  -6.008654
 1701  -6.021007
 1706  -6.033359
 1711  -6.045711
 1716  -6.058061
 1721  -6.070411
 1726  -6.082760
 1731  -6.095108
 1736  -6.107455
 1741  -6.119802
 1746  -6.132147
 1751  -6.144492
 1756  -6.156836
 1761  -6.169180
 1766  -6.181522
 1771  -6.193864
 1776  -6.206206
 1781  -6.218546
 1786  -6.230886
 1791  -6.243225
 1796  -6.255563
 1801  -6.267900
 1806  -6.280237
 1811  -6.292574
 1816  -6.304909
 1821  -6.317244
 1826  -6.329578
 1831  -6.341912
 1836  -6.354245
 1841  -6.366577
 1846  -6.378909
 1851  -6.391240
 1856  -6.403570
 1861  -6.415900
 1866  -6.428229
 1871  -6.440558
 1876  -6.452886
 1881  -6.465213
 1886  -6.477540
 1891  -6.489866
 1896  -6.502192
 1901  -6.514517
 1906  -6.526842
 1911  -6.539166
 1916  -6.551489
 1921  -6.563812
 1926  -6.576135
 1931  -6.588457
 1936  -6.600778
 1941  -6.613099
 1946  -6.625420
 1951  -6.637740
 1956  -6.650059
 1961  -6.662378
 1966  -6.674697
 1971  -6.687015
 1976  -6.699332
 1981  -6.711649
 1986  -6.723966
 1991  -6.736282
 1996  -6.748598
 2001  -6.760913
 2006  -6.773228
 2011  -6.785542
 2016  -6.797856
 2021  -6.810170
 2026  -6.822483
 2031  -6.834795
 2036  -6.847108
 2041  -6.859419
 2046  -6.871731
 2051  -6.884042
 2056  -6.896353
 2061  -6.908663
 2066  -6.920973
 2071  -6.933282
 2076  -6.945591
 2081  -6.957900
 2086  -6.970208
 2091  -6.982516
 2096  -6.994824
 2101  -7.007131
 2106  -7.019438
 2111  -7.031745
 2116  -7.044051
 2121  -7.056357
 2126  -7.068662
 2131  -7.080967
 2136  -7.093272
 2141  -7.105577
 2146  -7.117881
 2151  -7.130185
 2156  -7.142488
 2161  -7.154791
 2166  -7.167094
 2171  -7.179397
 2176  -7.191699
 2181  -7.204001
 2186  -7.216303
 2191  -7.228604
 2196  -7.240905
 2201  -7.253206
 2206  -7.265507
 2211  -7.277807
 2216  -7.290107
 2221  -7.302406
 2226  -7.314706
 2231  -7.327005
 2236  -7.339304
 2241  -7.351602
 2246  -7.363901
 2251  -7.376199
 2256  -7.388496
 2261  -7.400794
 2266  -7.413091
 2271  -7.425388
 2276  -7.437685
 2281  -7.449981
 2286  -7.462278
 2291  -7.474574
 2296  -7.486869
 2301  -7.499165
 2306  -7.511460
 2311  -7.523755
 2316  -7.536050
 2321  -7.548345
 2326  -7.560639
 2331  -7.572933
 2336  -7.585227
 2341  -7.597521
 2346  -7.609814
 2351  -7.622107
 2356  -7.634400
 2361  -7.646693
 2366  -7.658986
 2371  -7.671278
 2376  -7.683571
 2381  -7.695863
 2386  -7.708154
 2391  -7.720446
 2396  -7.732737
 2401  -7.745029
 2406  -7.757320
 2411  -7.769610
 2416  -7.781901
 2421  -7.794192
 2426  -7.806482
 2431  -7.818772
 2436  -7.831062
 2441  -7.843351
 2446  -7.855641
 2451  -7.867930
 2456  -7.880220
 2461  -7.892509
 2466  -7.904797
 2471  -7.917086
 2476  -7.929375
 2481  -7.941663
 2486  -7.953951
 2491  -7.966239
 2496  -7.978527
 2501  -7.990814
 2506  -8.003102
 2511  -8.015389
 2516  -8.027677
 2521  -8.039964
 2526  -8.052250
 2531  -8.064537
 2536  -8.076824
 2541  -8.089110
 2546  -8.101396
 2551  -8.113683
 2556  -8.125969
 2561  -8.138254
 2566  -8.150540
 2571  -8.162826
 2576  -8.175111
 2581  -8.187396
 2586  -8.199681
 2591  -8.211966
 2596  -8.224251
 2601  -8.236536
 2606  -8.248821
 2611  -8.261105
 2616  -8.273389
 2621  -8.285674
 2626  -8.297958
 2631  -8.310242
 2636  -8.322525
 2641  -8.334809
 2646  -8.347093
 2651  -8.359376
 2656  -8.371660
 2661  -8.383943
 2666  -8.396226
 2671  -8.408509
 2676  -8.420792
 2681  -8.433074
 2686  -8.445357
 2691  -8.457639
 2696  -8.469922
 2701  -8.482204
 2706  -8.494486
 2711  -8.506768
 2716  -8.519050
 2721  -8.531332
 2726  -8.543614
 2731  -8.555896
 2736  -8.568177
 2741  -8.580458
 2746  -8.592740
 2751  -8.605021
 2756  -8.617302
 2761  -8.629583
 2766  -8.641864
 2771  -8.654145
 2776  -8.666426
 2781  -8.678706
 2786  -8.690987
 2791  -8.703267
 2796  -8.715547
 2801  -8.727828
 2806  -8.740108
 2811  -8.752388
 2816  -8.764668
 2821  -8.776948
 2826  -8.789227
 2831  -8.801507
 2836  -8.813787
 2841  -8.826066
 2846  -8.838345
 2851  -8.850625
 2856  -8.862904
 2861  -8.875183
 2866  -8.887462
 2871  -8.899741
 2876  -8.912020
 2881  -8.924299
 2886  -8.936578
 2891  -8.948856
 2896  -8.961135
 2901  -8.973413
 2906  -8.985692
 2911  -8.997970
 2916  -9.010248
 2921  -9.022526
 2926  -9.034805
 2931  -9.047083
 2936  -9.059361
 2941  -9.071638
 2946  -9.083916
 2951  -9.096194
 2956  -9.108472
 2961  -9.120749
 2966  -9.133027
 2971  -9.145304
 2976  -9.157581
 2981  -9.169859
 2986  -9.182136
 2991  -9.194413
 2996  -9.206690
 3001  -9.218967
 3006  -9.231244
 3011  -9.243521
 3016  -9.255798
 3021  -9.268074
 3026  -9.280351
 3031  -9.292628
 3036  -9.304904
 3041  -9.317181
 3046  -9.329457
 3051  -9.341733
 3056  -9.354010
 3061  -9.366286
 3066  -9.378562
 3071  -9.390838
 3076  -9.403114
 3081  -9.415390
 3086  -9.427666
 3091  -9.439942
 3096  -9.452218
 3101  -9.464493
 3106  -9.476769
 3111  -9.489044
 3116  -9.501320
 3121  -9.513595
 3126  -9.525871
 3131  -9.538146
 3136  -9.550422
 3141  -9.562697
 3146  -9.574972
 3151  -9.587247
 3156  -9.599522
 3161  -9.611797
 3166  -9.624072
 3171  -9.636347
 3176  -9.648622
 3181  -9.660897
 3186  -9.673172
 3191  -9.685447
 3196  -9.697721
 3201  -9.709996
 3206  -9.722270
 3211  -9.734545
 3216  -9.746820
 3221  -9.759094
 3226  -9.771368
 3231  -9.783643
 3236  -9.795917
 3241  -9.808191
 3246  -9.820465
 3251  -9.832739
 3256  -9.845013
 3261  -9.857287
 3266  -9.869561
 3271  -9.881835
 3276  -9.894109
 3281  -9.906383
 3286  -9.918656
 3291  -9.930930
 3296  -9.943204
 3301  -9.955477
 3306  -9.967751
 3311  -9.980024
 3316  -9.992298
 3321  -10.004572
 3326  -10.016845
 3331  -10.029118
 3336  -10.041391
 3341  -10.053664
 3346  -10.065938
 3351  -10.078211
 3356  -10.090485
 3361  -10.102757
 3366  -10.115031
 3371  -10.127303
 3376  -10.139576
 3381  -10.151850
 3386  -10.164122
 3391  -10.176395
 3396  -10.188668
 3401  -10.200941
 3406  -10.213215
 3411  -10.225486
 3416  -10.237758
 3421  -10.250031
 3426  -10.262303
 3431  -10.274576
 3436  -10.286849
 3441  -10.299122
 3446  -10.311394
 3451  -10.323667
 3456  -10.335938
 3461  -10.348210
 3466  -10.360482
 3471  -10.372754
 3476  -10.385027
 3481  -10.397300
 3486  -10.409571
 3491  -10.421844
 3496  -10.434114
 3501  -10.446387


==> figures/avrgproj-timing.dat <==
0.000000  0.000000
0.055508  -0.641869
0.110690  -0.689133
0.164976  -0.731924
0.219810  -0.770809
0.274297  -0.806317
0.328800  -0.838913
0.383128  -0.868996
0.437595  -0.896908
0.492105  -0.922938
0.547222  -0.947337
0.601736  -0.970319
0.656409  -0.992069
0.710987  -1.012744
0.765270  -1.032478
0.819499  -1.051385
0.874609  -1.069561
0.928852  -1.087086
0.983595  -1.104026
1.038043  -1.120439
1.092690  -1.136372
1.147103  -1.151864
1.201619  -1.166948
1.256100  -1.181653
1.310660  -1.196003
1.366225  -1.210019
1.420894  -1.223718
1.475169  -1.237117
1.529403  -1.250229
1.583695  -1.263068
1.638795  -1.275643
1.693297  -1.287967
1.747427  -1.300048
1.801674  -1.311895
1.855883  -1.323516
1.910036  -1.334920
1.964404  -1.346115
2.018705  -1.357107
2.073087  -1.367904
2.127553  -1.378512
2.181782  -1.388938
2.236124  -1.399188
2.290823  -1.409269
2.345037  -1.419187
2.399603  -1.428946
2.454088  -1.438554
2.508459  -1.448016
2.562717  -1.457336
2.617109  -1.466521
2.672804  -1.475574
2.728424  -1.484502
2.784227  -1.493309
2.840025  -1.501999
2.895162  -1.510576
2.948232  -1.519046
3.007814  -1.527411
3.067367  -1.535677
3.126556  -1.543847
3.187073  -1.551924
3.246653  -1.559912
3.305959  -1.567815
3.365190  -1.575635
3.424344  -1.583377
3.483362  -1.591042
3.542743  -1.598634
3.601933  -1.606155
3.661500  -1.613609
3.715729  -1.620998
3.764773  -1.628324
3.813641  -1.635589
3.862329  -1.642796
3.910921  -1.649947
3.959999  -1.657044
4.008527  -1.664089
4.057213  -1.671084
4.106159  -1.678030
4.155118  -1.684930
4.203710  -1.691785
4.252416  -1.698596
4.301343  -1.705366
4.350349  -1.712094
4.399203  -1.718784
4.448576  -1.725436
4.497576  -1.732051
4.546529  -1.738631
4.595418  -1.745177
4.645074  -1.751690
4.693999  -1.758170
4.744764  -1.764619
4.793659  -1.771039
4.842708  -1.777429
4.892668  -1.783790
4.942790  -1.790124
4.992930  -1.796432
5.042897  -1.802713
5.093710  -1.808970
5.143738  -1.815201
5.193864  -1.821409
5.244705  -1.827594
5.294910  -1.833756
5.344510  -1.839895
5.393813  -1.846014
5.442997  -1.852111
5.491864  -1.858188
5.541365  -1.864245
5.591168  -1.870283
5.640662  -1.876301
5.689664  -1.882301
5.738836  -1.888283
5.787678  -1.894247
5.836536  -1.900193
5.885617  -1.906122
5.934500  -1.912035
5.983420  -1.917931
6.032779  -1.923812
6.082095  -1.929676
6.131188  -1.935525
6.180217  -1.941359
6.229149  -1.947178
6.278003  -1.952982
6.327964  -1.958772
6.377156  -1.964548
6.426154  -1.970310
6.475225  -1.976058
6.524456  -1.981793
6.573364  -1.987514
6.622319  -1.993223
6.671283  -1.998918
6.720248  -2.004601
6.769285  -2.010271
6.818912  -2.015930
6.867835  -2.021576
6.916767  -2.027210
6.966206  -2.032832
7.015159  -2.038442
7.063999  -2.044041
7.113166  -2.049629
7.162352  -2.055206
7.211198  -2.060771
7.260054  -2.066325
7.308953  -2.071869
7.357943  -2.077402
7.406767  -2.082924
7.455673  -2.088436
7.505892  -2.093938
7.555235  -2.099429
7.604505  -2.104910
7.653408  -2.110381
7.702375  -2.115843
7.751521  -2.121294
7.800499  -2.126736
7.849413  -2.132168
7.899507  -2.137590
7.948498  -2.143004
7.998035  -2.148407
8.046531  -2.153802
8.095315  -2.159187
8.144748  -2.164564
8.193649  -2.169931
8.242275  -2.175289
8.291078  -2.180639
8.340220  -2.185980
8.389651  -2.191312
8.438551  -2.196635
8.487400  -2.201950
8.536109  -2.207256
8.584741  -2.212554
8.634506  -2.217844
8.683588  -2.223126
8.732595  -2.228399
8.781766  -2.233664
8.830999  -2.238921
8.879995  -2.244170
8.928656  -2.249411
8.977711  -2.254644
9.026297  -2.259870
9.074952  -2.265087
9.124257  -2.270297
9.173488  -2.275500
9.222503  -2.280694
9.271357  -2.285881
9.320719  -2.291061
9.369513  -2.296233
9.418906  -2.301398
9.467968  -2.306556
9.516971  -2.311706
9.565914  -2.316850
9.614945  -2.321986
9.663898  -2.327114
9.713046  -2.332236
9.762450  -2.337351
9.811349  -2.342459
9.860129  -2.347560
9.909831  -2.352654
9.958843  -2.357741
10.007929  -2.362822
10.056909  -2.367896
10.105868  -2.372963
10.154706  -2.378024
10.204575  -2.383077
10.253706  -2.388125
10.302702  -2.393166
10.351984  -2.398200
10.401094  -2.403228
10.450022  -2.408250
10.498881  -2.413265
10.547663  -2.418274
10.596430  -2.423277
10.645126  -2.428274
10.694728  -2.433264
10.743825  -2.438249
10.793012  -2.443227
10.841983  -2.448199
10.890865  -2.453165
10.939760  -2.458125
10.989536  -2.463080
11.038237  -2.468028
11.087292  -2.472971
11.136217  -2.477907
11.185473  -2.482838
11.234394  -2.487764
11.283188  -2.492683
11.331999  -2.497597
11.380590  -2.502505
11.429514  -2.507407
11.478693  -2.512304
11.527594  -2.517196
11.576529  -2.522082
11.626149  -2.526962
11.675197  -2.531837
11.724184  -2.536707
11.773271  -2.541571
11.822304  -2.546430
11.871131  -2.551283
11.919707  -2.556132
11.968812  -2.560975
12.017706  -2.565812
12.066764  -2.570645
12.115929  -2.575473
12.164935  -2.580295
12.213851  -2.585112
12.263605  -2.589924
12.312713  -2.594731
12.361861  -2.599533
12.410987  -2.604331
12.459763  -2.609123
12.508601  -2.613910
12.558461  -2.618692
12.607835  -2.623470
12.656631  -2.628242
12.705666  -2.633010
12.754780  -2.637773
12.803726  -2.642531
12.852410  -2.647285
12.901675  -2.652034
12.950571  -2.656778
12.999434  -2.661517
13.049175  -2.666252
13.098581  -2.670982
13.147753  -2.675708
13.196507  -2.680429
13.245402  -2.685146
13.294250  -2.689858
13.344261  -2.694565
13.393575  -2.699268
13.442520  -2.703967
13.491504  -2.708661
13.540542  -2.713351
13.589336  -2.718037
13.638437  -2.722718
13.687519  -2.727395
13.736621  -2.732067
13.785526  -2.736735
13.834877  -2.741399
13.884013  -2.746059
13.933037  -2.750715
13.982468  -2.755366
14.031591  -2.760013
14.081808  -2.764656
14.132436  -2.769295
14.181498  -2.773930
14.230194  -2.778561
14.279325  -2.783187
14.328267  -2.787810
14.377309  -2.792429
14.426318  -2.797043
14.475837  -2.801654
14.524733  -2.806260
14.573982  -2.810863
14.623346  -2.815462
14.672407  -2.820057
14.721437  -2.824648
14.770673  -2.829235
14.819628  -2.833818
14.869315  -2.838398
14.918759  -2.842973
14.967922  -2.847545
15.017159  -2.852113
15.066321  -2.856677
15.120048  -2.861238
15.180382  -2.865795
15.241890  -2.870348
15.302663  -2.874897
15.363025  -2.879443
15.421402  -2.883985
15.470321  -2.888524
15.519487  -2.893059
15.568518  -2.897590
15.617594  -2.902117
15.667577  -2.906642
15.716605  -2.911162
15.765603  -2.915679
15.814673  -2.920193
15.864033  -2.924703
15.913104  -2.929209
15.962066  -2.933712
16.011140  -2.938212
16.060100  -2.942708
16.108961  -2.947200
16.158260  -2.951690
16.207353  -2.956176
16.256390  -2.960658
16.305379  -2.965137
16.354653  -2.969613
16.403851  -2.974085
16.453828  -2.978554
16.502697  -2.983020
16.551779  -2.987483
16.600950  -2.991942
16.650067  -2.996398
16.698947  -3.000850
16.748210  -3.005300
16.797952  -3.009746
16.846940  -3.014189
16.896018  -3.018629
16.945379  -3.023065
16.994670  -3.027499
17.043975  -3.031929
17.093180  -3.036356
17.142384  -3.040780
17.191497  -3.045201
17.241577  -3.049619
17.290955  -3.054033
17.340175  -3.058445
17.389189  -3.062853
17.438466  -3.067259
17.487577  -3.071661
17.536677  -3.076060
17.585576  -3.080457
17.634566  -3.084850
17.683423  -3.089240
17.733067  -3.093627
17.782483  -3.098012
17.831535  -3.102393
17.880708  -3.106771
17.929887  -3.111147
17.979443  -3.115519
18.028794  -3.119889
18.077824  -3.124256
18.126859  -3.128619
18.175961  -3.132980
18.225632  -3.137338
18.274461  -3.141693
18.323539  -3.146046
18.372462  -3.150395
18.421354  -3.154742
18.470688  -3.159086
18.519898  -3.163427
18.568949  -3.167765
18.617639  -3.172100
18.666449  -3.176433
18.715295  -3.180763
18.765501  -3.185090
18.814744  -3.189414
18.863794  -3.193736
18.913224  -3.198054
18.962017  -3.202371
19.010900  -3.206684
19.059925  -3.210995
19.108744  -3.215303
19.158168  -3.219608
19.206998  -3.223911
19.256135  -3.228211
19.309500  -3.232508
19.369081  -3.236803
19.428400  -3.241095
19.487639  -3.245384
19.547165  -3.249671
19.607415  -3.253955
19.666868  -3.258237
19.726346  -3.262516
19.776828  -3.266792
19.825993  -3.271066
19.874990  -3.275338
19.924132  -3.279606
19.972803  -3.283873
20.021512  -3.288136
20.070427  -3.292398
20.119238  -3.296656
20.167877  -3.300912
20.216813  -3.305166
20.265491  -3.309417
20.314309  -3.313666
20.364523  -3.317912
20.413144  -3.322156
20.461858  -3.326397
20.510746  -3.330636
20.559593  -3.334872
20.608277  -3.339106
20.657029  -3.343337
20.705926  -3.347566
20.754604  -3.351793
20.803284  -3.356017
20.852503  -3.360239
20.901098  -3.364459
20.949894  -3.368676
20.998582  -3.372890
21.047503  -3.377103
21.096333  -3.381313
21.145445  -3.385520
21.194515  -3.389726
21.243152  -3.393929
21.291784  -3.398129
21.340570  -3.402328
21.389052  -3.406524
21.437545  -3.410717
21.486431  -3.414909
21.535023  -3.419098
21.583659  -3.423285
21.632928  -3.427469
21.681827  -3.431652
21.730657  -3.435832
21.779738  -3.440010
21.828640  -3.444185
21.878048  -3.448358
21.926863  -3.452529
21.975929  -3.456698
22.024801  -3.460865
22.073465  -3.465029
22.122506  -3.469192
22.171257  -3.473352
22.219843  -3.477509
22.268596  -3.481665
22.317196  -3.485818
22.366177  -3.489970
22.416035  -3.494119
22.464847  -3.498266
22.513649  -3.502411
22.562545  -3.506553
22.611424  -3.510694
22.661004  -3.514832
22.709813  -3.518969
22.758739  -3.523103
22.807682  -3.527235
22.856287  -3.531365
22.905305  -3.535493
22.954290  -3.539618
23.002989  -3.543742
23.051581  -3.547864
23.100275  -3.551983
23.149120  -3.556101
23.198279  -3.560216
23.247325  -3.564330
23.296314  -3.568441
23.345044  -3.572550
23.394183  -3.576657
23.443789  -3.580763
23.492756  -3.584866
23.541748  -3.588967
23.590827  -3.593066
23.639793  -3.597163
23.688740  -3.601258
23.737423  -3.605352
23.786152  -3.609443
23.835247  -3.613532
23.883861  -3.617619
23.933043  -3.621704
23.982250  -3.625788
24.031294  -3.629869
24.080129  -3.633948
24.129056  -3.638026
24.177995  -3.642101
24.227417  -3.646175
24.276623  -3.650247
24.325556  -3.654316
24.374668  -3.658384
24.423705  -3.662450
24.472458  -3.666514
24.521470  -3.670576
24.570938  -3.674636
24.619618  -3.678695
24.668427  -3.682751
24.717656  -3.686806
24.766623  -3.690858
24.815523  -3.694909
24.864556  -3.698958
24.913488  -3.703005
24.962372  -3.707050
25.011754  -3.711094
25.061122  -3.715135
25.109990  -3.719175
25.158960  -3.723213
25.208568  -3.727249
25.257228  -3.731283
25.306036  -3.735316
25.355032  -3.739347
25.403912  -3.743375
25.452662  -3.747402
25.501717  -3.751428
25.550712  -3.755451
25.599449  -3.759473
25.648244  -3.763493
25.697497  -3.767511
25.746444  -3.771527
25.796262  -3.775542
25.845309  -3.779555
25.894576  -3.783566
25.943366  -3.787576
25.992553  -3.791583
26.041562  -3.795589
26.090314  -3.799593
26.139219  -3.803596
26.188203  -3.807597
26.236901  -3.811596
26.285929  -3.815593
26.335054  -3.819589
26.383877  -3.823583
26.433044  -3.827575
26.482101  -3.831566
26.530953  -3.835555
26.580306  -3.839542
26.629651  -3.843527
26.678633  -3.847511
26.727418  -3.851493
26.776315  -3.855474
26.825107  -3.859453
26.874070  -3.863430
26.923175  -3.867406
26.972269  -3.871380
27.021199  -3.875352
27.070553  -3.879323
27.119740  -3.883292
27.168610  -3.887260
27.217496  -3.891225
27.266523  -3.895190
27.315492  -3.899152
27.364908  -3.903113
27.413919  -3.907073
27.462596  -3.911031
27.511636  -3.914987
27.560698  -3.918942
27.609487  -3.922895
27.658435  -3.926847
27.707292  -3.930797
27.756396  -3.934745
27.805199  -3.938692
27.854274  -3.942637
27.903137  -3.946581
27.952164  -3.950523
28.000870  -3.954464
28.049965  -3.958403
28.099738  -3.962341
28.148769  -3.966277
28.198137  -3.970211
28.247057  -3.974145
28.295796  -3.978076
28.344636  -3.982006
28.393460  -3.985935
28.442260  -3.989862
28.491310  -3.993787
28.539793  -3.997712
28.588333  -4.001634
28.637488  -4.005555
28.686376  -4.009475
28.735154  -4.013393
28.783680  -4.017310
28.832318  -4.021225
28.881540  -4.025139
28.930307  -4.029051
28.980571  -4.032962
29.029826  -4.036872
29.078720  -4.040780
29.127495  -4.044686
29.176449  -4.048591
29.225199  -4.052495
29.273768  -4.056397
29.322388  -4.060298
29.371149  -4.064198
29.420633  -4.068096
29.469789  -4.071992
29.518534  -4.075887
29.567425  -4.079781
29.616291  -4.083674
29.666345  -4.087565
29.715133  -4.091454
29.763894  -4.095343
29.812923  -4.099230
29.861986  -4.103115
29.911379  -4.106999
29.960051  -4.110882
30.008845  -4.114764
30.057505  -4.118644
30.106076  -4.122522
30.154795  -4.126400
30.203981  -4.130276
30.252717  -4.134151
30.301597  -4.138024
30.350695  -4.141896
30.399477  -4.145767
30.448383  -4.149636
30.497312  -4.153504
30.545968  -4.157371
30.594827  -4.161236
30.643662  -4.165101
30.692443  -4.168963
30.741186  -4.172825
30.789980  -4.176685
30.841565  -4.180544
30.890534  -4.184402
30.939333  -4.188258
30.988464  -4.192113
31.037367  -4.195967
31.085991  -4.199820
31.135028  -4.203671
31.184005  -4.207521
31.234265  -4.211370
31.283172  -4.215217
31.331894  -4.219063
31.380795  -4.222908
31.429816  -4.226752
31.478691  -4.230595
31.527590  -4.234436
31.576545  -4.238276
31.625175  -4.242115
31.674007  -4.245952
31.723071  -4.249789
31.772333  -4.253624
31.821331  -4.257458
31.870188  -4.261290
31.918783  -4.265122
31.967730  -4.268952
32.017424  -4.272781
32.066293  -4.276609
32.114993  -4.280436
32.163737  -4.284261
32.212619  -4.288086
32.261224  -4.291909
32.309962  -4.295731
32.358910  -4.299552
32.407406  -4.303371
32.455934  -4.307190
32.504679  -4.311007
32.553218  -4.314823
32.601949  -4.318638
32.650563  -4.322452
32.699512  -4.326265
32.748400  -4.330076
32.798224  -4.333887
32.847144  -4.337696
32.895744  -4.341504
32.944344  -4.345311
32.993184  -4.349117
33.041673  -4.352922
33.090200  -4.356725
33.139118  -4.360528
33.187810  -4.364329
33.236597  -4.368129
33.286046  -4.371929
33.334877  -4.375727
33.383728  -4.379524
33.432728  -4.383319
33.481750  -4.387114
33.530582  -4.390908
33.579539  -4.394700
33.628631  -4.398492
33.677463  -4.402282
33.726588  -4.406072
33.775469  -4.409860
33.824376  -4.413647
33.873288  -4.417433
33.922112  -4.421218
33.970999  -4.425002
34.019704  -4.428785
34.068575  -4.432567
34.117463  -4.436348
34.166315  -4.440128
34.215240  -4.443907
34.264297  -4.447684
34.313380  -4.451461
34.362458  -4.455237
34.411757  -4.459011
34.460621  -4.462785
34.509338  -4.466558
34.558090  -4.470329
34.607164  -4.474100
34.655912  -4.477869
34.704722  -4.481638
34.753459  -4.485405
34.806532  -4.489172
34.855754  -4.492937
34.905071  -4.496702


==> figures/avrgproj.dat <==
    1  0.000000
    6  -0.641869
   11  -0.689133
   16  -0.731924
   21  -0.770809
   26  -0.806317
   31  -0.838913
   36  -0.868996
   41  -0.896908
   46  -0.922938
   51  -0.947337
   56  -0.970319
   61  -0.992069
   66  -1.012744
   71  -1.032478
   76  -1.051385
   81  -1.069561
   86  -1.087086
   91  -1.104026
   96  -1.120439
  101  -1.136372
  106  -1.151864
  111  -1.166948
  116  -1.181653
  121  -1.196003
  126  -1.210019
  131  -1.223718
  136  -1.237117
  141  -1.250229
  146  -1.263068
  151  -1.275643
  156  -1.287967
  161  -1.300048
  166  -1.311895
  171  -1.323516
  176  -1.334920
  181  -1.346115
  186  -1.357107
  191  -1.367904
  196  -1.378512
  201  -1.388938
  206  -1.399188
  211  -1.409269
  216  -1.419187
  221  -1.428946
  226  -1.438554
  231  -1.448016
  236  -1.457336
  241  -1.466521
  246  -1.475574
  251  -1.484502
  256  -1.493309
  261  -1.501999
  266  -1.510576
  271  -1.519046
  276  -1.527411
  281  -1.535677
  286  -1.543847
  291  -1.551924
  296  -1.559912
  301  -1.567815
  306  -1.575635
  311  -1.583377
  316  -1.591042
  321  -1.598634
  326  -1.606155
  331  -1.613609
  336  -1.620998
  341  -1.628324
  346  -1.635589
  351  -1.642796
  356  -1.649947
  361  -1.657044
  366  -1.664089
  371  -1.671084
  376  -1.678030
  381  -1.684930
  386  -1.691785
  391  -1.698596
  396  -1.705366
  401  -1.712094
  406  -1.718784
  411  -1.725436
  416  -1.732051
  421  -1.738631
  426  -1.745177
  431  -1.751690
  436  -1.758170
  441  -1.764619
  446  -1.771039
  451  -1.777429
  456  -1.783790
  461  -1.790124
  466  -1.796432
  471  -1.802713
  476  -1.808970
  481  -1.815201
  486  -1.821409
  491  -1.827594
  496  -1.833756
  501  -1.839895
  506  -1.846014
  511  -1.852111
  516  -1.858188
  521  -1.864245
  526  -1.870283
  531  -1.876301
  536  -1.882301
  541  -1.888283
  546  -1.894247
  551  -1.900193
  556  -1.906122
  561  -1.912035
  566  -1.917931
  571  -1.923812
  576  -1.929676
  581  -1.935525
  586  -1.941359
  591  -1.947178
  596  -1.952982
  601  -1.958772
  606  -1.964548
  611  -1.970310
  616  -1.976058
  621  -1.981793
  626  -1.987514
  631  -1.993223
  636  -1.998918
  641  -2.004601
  646  -2.010271
  651  -2.015930
  656  -2.021576
  661  -2.027210
  666  -2.032832
  671  -2.038442
  676  -2.044041
  681  -2.049629
  686  -2.055206
  691  -2.060771
  696  -2.066325
  701  -2.071869
  706  -2.077402
  711  -2.082924
  716  -2.088436
  721  -2.093938
  726  -2.099429
  731  -2.104910
  736  -2.110381
  741  -2.115843
  746  -2.121294
  751  -2.126736
  756  -2.132168
  761  -2.137590
  766  -2.143004
  771  -2.148407
  776  -2.153802
  781  -2.159187
  786  -2.164564
  791  -2.169931
  796  -2.175289
  801  -2.180639
  806  -2.185980
  811  -2.191312
  816  -2.196635
  821  -2.201950
  826  -2.207256
  831  -2.212554
  836  -2.217844
  841  -2.223126
  846  -2.228399
  851  -2.233664
  856  -2.238921
  861  -2.244170
  866  -2.249411
  871  -2.254644
  876  -2.259870
  881  -2.265087
  886  -2.270297
  891  -2.275500
  896  -2.280694
  901  -2.285881
  906  -2.291061
  911  -2.296233
  916  -2.301398
  921  -2.306556
  926  -2.311706
  931  -2.316850
  936  -2.321986
  941  -2.327114
  946  -2.332236
  951  -2.337351
  956  -2.342459
  961  -2.347560
  966  -2.352654
  971  -2.357741
  976  -2.362822
  981  -2.367896
  986  -2.372963
  991  -2.378024
  996  -2.383077
 1001  -2.388125
 1006  -2.393166
 1011  -2.398200
 1016  -2.403228
 1021  -2.408250
 1026  -2.413265
 1031  -2.418274
 1036  -2.423277
 1041  -2.428274
 1046  -2.433264
 1051  -2.438249
 1056  -2.443227
 1061  -2.448199
 1066  -2.453165
 1071  -2.458125
 1076  -2.463080
 1081  -2.468028
 1086  -2.472971
 1091  -2.477907
 1096  -2.482838
 1101  -2.487764
 1106  -2.492683
 1111  -2.497597
 1116  -2.502505
 1121  -2.507407
 1126  -2.512304
 1131  -2.517196
 1136  -2.522082
 1141  -2.526962
 1146  -2.531837
 1151  -2.536707
 1156  -2.541571
 1161  -2.546430
 1166  -2.551283
 1171  -2.556132
 1176  -2.560975
 1181  -2.565812
 1186  -2.570645
 1191  -2.575473
 1196  -2.580295
 1201  -2.585112
 1206  -2.589924
 1211  -2.594731
 1216  -2.599533
 1221  -2.604331
 1226  -2.609123
 1231  -2.613910
 1236  -2.618692
 1241  -2.623470
 1246  -2.628242
 1251  -2.633010
 1256  -2.637773
 1261  -2.642531
 1266  -2.647285
 1271  -2.652034
 1276  -2.656778
 1281  -2.661517
 1286  -2.666252
 1291  -2.670982
 1296  -2.675708
 1301  -2.680429
 1306  -2.685146
 1311  -2.689858
 1316  -2.694565
 1321  -2.699268
 1326  -2.703967
 1331  -2.708661
 1336  -2.713351
 1341  -2.718037
 1346  -2.722718
 1351  -2.727395
 1356  -2.732067
 1361  -2.736735
 1366  -2.741399
 1371  -2.746059
 1376  -2.750715
 1381  -2.755366
 1386  -2.760013
 1391  -2.764656
 1396  -2.769295
 1401  -2.773930
 1406  -2.778561
 1411  -2.783187
 1416  -2.787810
 1421  -2.792429
 1426  -2.797043
 1431  -2.801654
 1436  -2.806260
 1441  -2.810863
 1446  -2.815462
 1451  -2.820057
 1456  -2.824648
 1461  -2.829235
 1466  -2.833818
 1471  -2.838398
 1476  -2.842973
 1481  -2.847545
 1486  -2.852113
 1491  -2.856677
 1496  -2.861238
 1501  -2.865795
 1506  -2.870348
 1511  -2.874897
 1516  -2.879443
 1521  -2.883985
 1526  -2.888524
 1531  -2.893059
 1536  -2.897590
 1541  -2.902117
 1546  -2.906642
 1551  -2.911162
 1556  -2.915679
 1561  -2.920193
 1566  -2.924703
 1571  -2.929209
 1576  -2.933712
 1581  -2.938212
 1586  -2.942708
 1591  -2.947200
 1596  -2.951690
 1601  -2.956176
 1606  -2.960658
 1611  -2.965137
 1616  -2.969613
 1621  -2.974085
 1626  -2.978554
 1631  -2.983020
 1636  -2.987483
 1641  -2.991942
 1646  -2.996398
 1651  -3.000850
 1656  -3.005300
 1661  -3.009746
 1666  -3.014189
 1671  -3.018629
 1676  -3.023065
 1681  -3.027499
 1686  -3.031929
 1691  -3.036356
 1696  -3.040780
 1701  -3.045201
 1706  -3.049619
 1711  -3.054033
 1716  -3.058445
 1721  -3.062853
 1726  -3.067259
 1731  -3.071661
 1736  -3.076060
 1741  -3.080457
 1746  -3.084850
 1751  -3.089240
 1756  -3.093627
 1761  -3.098012
 1766  -3.102393
 1771  -3.106771
 1776  -3.111147
 1781  -3.115519
 1786  -3.119889
 1791  -3.124256
 1796  -3.128619
 1801  -3.132980
 1806  -3.137338
 1811  -3.141693
 1816  -3.146046
 1821  -3.150395
 1826  -3.154742
 1831  -3.159086
 1836  -3.163427
 1841  -3.167765
 1846  -3.172100
 1851  -3.176433
 1856  -3.180763
 1861  -3.185090
 1866  -3.189414
 1871  -3.193736
 1876  -3.198054
 1881  -3.202371
 1886  -3.206684
 1891  -3.210995
 1896  -3.215303
 1901  -3.219608
 1906  -3.223911
 1911  -3.228211
 1916  -3.232508
 1921  -3.236803
 1926  -3.241095
 1931  -3.245384
 1936  -3.249671
 1941  -3.253955
 1946  -3.258237
 1951  -3.262516
 1956  -3.266792
 1961  -3.271066
 1966  -3.275338
 1971  -3.279606
 1976  -3.283873
 1981  -3.288136
 1986  -3.292398
 1991  -3.296656
 1996  -3.300912
 2001  -3.305166
 2006  -3.309417
 2011  -3.313666
 2016  -3.317912
 2021  -3.322156
 2026  -3.326397
 2031  -3.330636
 2036  -3.334872
 2041  -3.339106
 2046  -3.343337
 2051  -3.347566
 2056  -3.351793
 2061  -3.356017
 2066  -3.360239
 2071  -3.364459
 2076  -3.368676
 2081  -3.372890
 2086  -3.377103
 2091  -3.381313
 2096  -3.385520
 2101  -3.389726
 2106  -3.393929
 2111  -3.398129
 2116  -3.402328
 2121  -3.406524
 2126  -3.410717
 2131  -3.414909
 2136  -3.419098
 2141  -3.423285
 2146  -3.427469
 2151  -3.431652
 2156  -3.435832
 2161  -3.440010
 2166  -3.444185
 2171  -3.448358
 2176  -3.452529
 2181  -3.456698
 2186  -3.460865
 2191  -3.465029
 2196  -3.469192
 2201  -3.473352
 2206  -3.477509
 2211  -3.481665
 2216  -3.485818
 2221  -3.489970
 2226  -3.494119
 2231  -3.498266
 2236  -3.502411
 2241  -3.506553
 2246  -3.510694
 2251  -3.514832
 2256  -3.518969
 2261  -3.523103
 2266  -3.527235
 2271  -3.531365
 2276  -3.535493
 2281  -3.539618
 2286  -3.543742
 2291  -3.547864
 2296  -3.551983
 2301  -3.556101
 2306  -3.560216
 2311  -3.564330
 2316  -3.568441
 2321  -3.572550
 2326  -3.576657
 2331  -3.580763
 2336  -3.584866
 2341  -3.588967
 2346  -3.593066
 2351  -3.597163
 2356  -3.601258
 2361  -3.605352
 2366  -3.609443
 2371  -3.613532
 2376  -3.617619
 2381  -3.621704
 2386  -3.625788
 2391  -3.629869
 2396  -3.633948
 2401  -3.638026
 2406  -3.642101
 2411  -3.646175
 2416  -3.650247
 2421  -3.654316
 2426  -3.658384
 2431  -3.662450
 2436  -3.666514
 2441  -3.670576
 2446  -3.674636
 2451  -3.678695
 2456  -3.682751
 2461  -3.686806
 2466  -3.690858
 2471  -3.694909
 2476  -3.698958
 2481  -3.703005
 2486  -3.707050
 2491  -3.711094
 2496  -3.715135
 2501  -3.719175
 2506  -3.723213
 2511  -3.727249
 2516  -3.731283
 2521  -3.735316
 2526  -3.739347
 2531  -3.743375
 2536  -3.747402
 2541  -3.751428
 2546  -3.755451
 2551  -3.759473
 2556  -3.763493
 2561  -3.767511
 2566  -3.771527
 2571  -3.775542
 2576  -3.779555
 2581  -3.783566
 2586  -3.787576
 2591  -3.791583
 2596  -3.795589
 2601  -3.799593
 2606  -3.803596
 2611  -3.807597
 2616  -3.811596
 2621  -3.815593
 2626  -3.819589
 2631  -3.823583
 2636  -3.827575
 2641  -3.831566
 2646  -3.835555
 2651  -3.839542
 2656  -3.843527
 2661  -3.847511
 2666  -3.851493
 2671  -3.855474
 2676  -3.859453
 2681  -3.863430
 2686  -3.867406
 2691  -3.871380
 2696  -3.875352
 2701  -3.879323
 2706  -3.883292
 2711  -3.887260
 2716  -3.891225
 2721  -3.895190
 2726  -3.899152
 2731  -3.903113
 2736  -3.907073
 2741  -3.911031
 2746  -3.914987
 2751  -3.918942
 2756  -3.922895
 2761  -3.926847
 2766  -3.930797
 2771  -3.934745
 2776  -3.938692
 2781  -3.942637
 2786  -3.946581
 2791  -3.950523
 2796  -3.954464
 2801  -3.958403
 2806  -3.962341
 2811  -3.966277
 2816  -3.970211
 2821  -3.974145
 2826  -3.978076
 2831  -3.982006
 2836  -3.985935
 2841  -3.989862
 2846  -3.993787
 2851  -3.997712
 2856  -4.001634
 2861  -4.005555
 2866  -4.009475
 2871  -4.013393
 2876  -4.017310
 2881  -4.021225
 2886  -4.025139
 2891  -4.029051
 2896  -4.032962
 2901  -4.036872
 2906  -4.040780
 2911  -4.044686
 2916  -4.048591
 2921  -4.052495
 2926  -4.056397
 2931  -4.060298
 2936  -4.064198
 2941  -4.068096
 2946  -4.071992
 2951  -4.075887
 2956  -4.079781
 2961  -4.083674
 2966  -4.087565
 2971  -4.091454
 2976  -4.095343
 2981  -4.099230
 2986  -4.103115
 2991  -4.106999
 2996  -4.110882
 3001  -4.114764
 3006  -4.118644
 3011  -4.122522
 3016  -4.126400
 3021  -4.130276
 3026  -4.134151
 3031  -4.138024
 3036  -4.141896
 3041  -4.145767
 3046  -4.149636
 3051  -4.153504
 3056  -4.157371
 3061  -4.161236
 3066  -4.165101
 3071  -4.168963
 3076  -4.172825
 3081  -4.176685
 3086  -4.180544
 3091  -4.184402
 3096  -4.188258
 3101  -4.192113
 3106  -4.195967
 3111  -4.199820
 3116  -4.203671
 3121  -4.207521
 3126  -4.211370
 3131  -4.215217
 3136  -4.219063
 3141  -4.222908
 3146  -4.226752
 3151  -4.230595
 3156  -4.234436
 3161  -4.238276
 3166  -4.242115
 3171  -4.245952
 3176  -4.249789
 3181  -4.253624
 3186  -4.257458
 3191  -4.261290
 3196  -4.265122
 3201  -4.268952
 3206  -4.272781
 3211  -4.276609
 3216  -4.280436
 3221  -4.284261
 3226  -4.288086
 3231  -4.291909
 3236  -4.295731
 3241  -4.299552
 3246  -4.303371
 3251  -4.307190
 3256  -4.311007
 3261  -4.314823
 3266  -4.318638
 3271  -4.322452
 3276  -4.326265
 3281  -4.330076
 3286  -4.333887
 3291  -4.337696
 3296  -4.341504
 3301  -4.345311
 3306  -4.349117
 3311  -4.352922
 3316  -4.356725
 3321  -4.360528
 3326  -4.364329
 3331  -4.368129
 3336  -4.371929
 3341  -4.375727
 3346  -4.379524
 3351  -4.383319
 3356  -4.387114
 3361  -4.390908
 3366  -4.394700
 3371  -4.398492
 3376  -4.402282
 3381  -4.406072
 3386  -4.409860
 3391  -4.413647
 3396  -4.417433
 3401  -4.421218
 3406  -4.425002
 3411  -4.428785
 3416  -4.432567
 3421  -4.436348
 3426  -4.440128
 3431  -4.443907
 3436  -4.447684
 3441  -4.451461
 3446  -4.455237
 3451  -4.459011
 3456  -4.462785
 3461  -4.466558
 3466  -4.470329
 3471  -4.474100
 3476  -4.477869
 3481  -4.481638
 3486  -4.485405
 3491  -4.489172
 3496  -4.492937
 3501  -4.496702


==> figures/dr-timing.dat <==
0.000000  0.000000
0.050409  -0.260686
0.099875  -0.300253
0.150192  -0.336842
0.200906  -0.370731
0.250623  -0.402200
0.300102  -0.431509
0.349715  -0.458894
0.399543  -0.484565
0.449244  -0.508712
0.498974  -0.531502
0.548506  -0.553084
0.598056  -0.573588
0.647716  -0.593133
0.697464  -0.611819
0.747333  -0.629737
0.797122  -0.646963
0.847013  -0.663567
0.896685  -0.679605
0.946284  -0.695130
0.996926  -0.710184
1.046689  -0.724806
1.096597  -0.739029
1.146575  -0.752882
1.196420  -0.766389
1.245945  -0.779574
1.295696  -0.792454
1.345374  -0.805049
1.395126  -0.817374
1.444574  -0.829442
1.494320  -0.841266
1.544702  -0.852858
1.594714  -0.864229
1.645010  -0.875388
1.694767  -0.886345
1.744606  -0.897109
1.794273  -0.907686
1.844688  -0.918084
1.894760  -0.928312
1.944698  -0.938375
1.994752  -0.948279
2.044655  -0.958031
2.094499  -0.967637
2.144439  -0.977101
2.194308  -0.986429
2.244063  -0.995627
2.294161  -1.004699
2.343951  -1.013649
2.393843  -1.022481
2.443714  -1.031201
2.493448  -1.039812
2.543536  -1.048318
2.593337  -1.056723
2.642957  -1.065029
2.692607  -1.073241
2.742471  -1.081362
2.792047  -1.089395
2.841605  -1.097343
2.891129  -1.105209
2.941127  -1.112995
2.990735  -1.120704
3.040536  -1.128338
3.091027  -1.135901
3.140746  -1.143394
3.190265  -1.150820
3.239679  -1.158180
3.289412  -1.165477
3.339611  -1.172712
3.389199  -1.179888
3.438836  -1.187006
3.488608  -1.194068
3.538353  -1.201075
3.588046  -1.208030
3.637728  -1.214933
3.687236  -1.221786
3.736796  -1.228591
3.786475  -1.235348
3.836536  -1.242060
3.886222  -1.248727
3.936044  -1.255351
3.985521  -1.261932
4.035073  -1.268472
4.084776  -1.274971
4.134934  -1.281432
4.184530  -1.287854
4.234431  -1.294240
4.284338  -1.300588
4.334059  -1.306902
4.383973  -1.313181
4.433603  -1.319426
4.483572  -1.325638
4.533035  -1.331819
4.582333  -1.337967
4.632222  -1.344085
4.682106  -1.350174
4.731607  -1.356232
4.781021  -1.362263
4.830915  -1.368265
4.881879  -1.374240
4.931422  -1.380188
4.980987  -1.386110
5.030610  -1.392007
5.080806  -1.397878
5.130768  -1.403725
5.180493  -1.409548
5.230279  -1.415347
5.280132  -1.421124
5.329826  -1.426878
5.379577  -1.432610
5.429621  -1.438320
5.479449  -1.444009
5.529165  -1.449678
5.578900  -1.455326
5.628558  -1.460955
5.679632  -1.466563
5.729417  -1.472153
5.779320  -1.477724
5.829002  -1.483277
5.878867  -1.488812
5.928172  -1.494329
5.977696  -1.499829
6.027171  -1.505311
6.076519  -1.510778
6.125955  -1.516227
6.175909  -1.521661
6.226034  -1.527079
6.275343  -1.532482
6.324542  -1.537869
6.373931  -1.543241
6.423379  -1.548599
6.473174  -1.553943
6.522493  -1.559272
6.571807  -1.564587
6.621364  -1.569889
6.671517  -1.575178
6.720811  -1.580453
6.770137  -1.585715
6.819595  -1.590965
6.869042  -1.596202
6.918547  -1.601427
6.968314  -1.606640
7.017994  -1.611841
7.067672  -1.617030
7.117724  -1.622208
7.167501  -1.627374
7.218966  -1.632529
7.268634  -1.637674
7.318145  -1.642807
7.367903  -1.647930
7.417566  -1.653043
7.470947  -1.658145
7.531689  -1.663237
7.592743  -1.668319
7.653600  -1.673392
7.715163  -1.678454
7.771740  -1.683507
7.821384  -1.688551
7.871409  -1.693586
7.920786  -1.698611
7.970634  -1.703627
8.021817  -1.708635
8.071455  -1.713634
8.121212  -1.718624
8.170991  -1.723606
8.220853  -1.728579
8.272022  -1.733544
8.321688  -1.738501
8.371249  -1.743450
8.420833  -1.748391
8.470589  -1.753324
8.520590  -1.758249
8.570930  -1.763167
8.620650  -1.768077
8.670220  -1.772980
8.719810  -1.777875
8.769830  -1.782763
8.819424  -1.787645
8.868966  -1.792518
8.918620  -1.797385
8.968203  -1.802246
9.017839  -1.807099
9.067314  -1.811945
9.117234  -1.816785
9.167036  -1.821618
9.216546  -1.826445
9.266168  -1.831266
9.316569  -1.836080
9.366386  -1.840887
9.415926  -1.845689
9.465538  -1.850484
9.515065  -1.855273
9.565417  -1.860057
9.614949  -1.864834
9.664951  -1.869605
9.714551  -1.874371
9.764345  -1.879131
9.813927  -1.883885
9.863453  -1.888633
9.912900  -1.893376
9.962172  -1.898114
10.011686  -1.902846
10.060989  -1.907572
10.111208  -1.912293
10.160513  -1.917009
10.209985  -1.921719
10.259586  -1.926425
10.309235  -1.931125
10.359646  -1.935820
10.409438  -1.940510
10.459229  -1.945195
10.508672  -1.949875
10.558511  -1.954550
10.608032  -1.959220
10.657373  -1.963885
10.706952  -1.968545
10.756421  -1.973201
10.807001  -1.977852
10.857171  -1.982498
10.907580  -1.987140
10.957930  -1.991777
11.008900  -1.996410
11.059002  -2.001038
11.112614  -2.005661
11.162288  -2.010280
11.211968  -2.014895
11.261467  -2.019505
11.310898  -2.024111
11.360747  -2.028712
11.410850  -2.033309
11.460507  -2.037902
11.510078  -2.042491
11.559578  -2.047076
11.609113  -2.051656
11.659124  -2.056233
11.708891  -2.060805
11.758530  -2.065373
11.808028  -2.069937
11.857636  -2.074497
11.907720  -2.079053
11.957278  -2.083606
12.006915  -2.088154
12.056784  -2.092698
12.106548  -2.097239
12.156255  -2.101775
12.205912  -2.106308
12.255351  -2.110837
12.304985  -2.115362
12.354606  -2.119884
12.404310  -2.124402
12.454126  -2.128916
12.503686  -2.133426
12.553046  -2.137933
12.602783  -2.142436
12.652258  -2.146935
12.703124  -2.151431
12.752672  -2.155924
12.802153  -2.160412
12.851756  -2.164898
12.901362  -2.169379
12.950784  -2.173858
13.000257  -2.178333
13.050139  -2.182804
13.099752  -2.187272
13.149266  -2.191737
13.198998  -2.196198
13.248965  -2.200656
13.298701  -2.205110
13.348236  -2.209561
13.398055  -2.214009
13.448015  -2.218454
13.497772  -2.222895
13.547942  -2.227333
13.597832  -2.231767
13.647602  -2.236199
13.697466  -2.240627
13.747293  -2.245052
13.796684  -2.249474
13.846517  -2.253893
13.896338  -2.258309
13.945907  -2.262721
13.995995  -2.267131
14.045688  -2.271537
14.095247  -2.275940
14.145093  -2.280340
14.194878  -2.284737
14.245062  -2.289131
14.294887  -2.293522
14.344334  -2.297910
14.393660  -2.302295
14.443503  -2.306677
14.493185  -2.311056
14.542772  -2.315432
14.592306  -2.319805
14.641960  -2.324176
14.691614  -2.328543
14.741073  -2.332907
14.790589  -2.337269
14.840285  -2.341627
14.889666  -2.345983
14.939559  -2.350335
14.988964  -2.354685
15.039611  -2.359033
15.089389  -2.363377
15.139077  -2.367718
15.188696  -2.372057
15.238351  -2.376393
15.288124  -2.380726
15.337730  -2.385056
15.387311  -2.389384
15.436802  -2.393708
15.486402  -2.398031
15.536198  -2.402350
15.585911  -2.406666
15.635518  -2.410980
15.685294  -2.415291
15.734638  -2.419600
15.784329  -2.423906
15.834248  -2.428209
15.883550  -2.432509
15.933298  -2.436807
15.982771  -2.441102
16.032401  -2.445395
16.082007  -2.449685
16.131463  -2.453972
16.181041  -2.458257
16.230619  -2.462539
16.280121  -2.466818
16.329834  -2.471095
16.379567  -2.475370
16.428963  -2.479641
16.478798  -2.483911
16.528555  -2.488177
16.579174  -2.492442
16.628866  -2.496703
16.678452  -2.500962
16.728100  -2.505219
16.777708  -2.509473
16.827333  -2.513724
16.876934  -2.517974
16.926783  -2.522220
16.976611  -2.526464
17.026387  -2.530706
17.075974  -2.534945
17.126128  -2.539182
17.175720  -2.543416
17.225105  -2.547648
17.274748  -2.551877
17.324267  -2.556104
17.373985  -2.560329
17.423733  -2.564551
17.474366  -2.568771
17.523906  -2.572988
17.573347  -2.577203
17.622917  -2.581416
17.672088  -2.585626
17.721279  -2.589834
17.770293  -2.594039
17.819612  -2.598243
17.868750  -2.602443
17.918614  -2.606642
17.967809  -2.610838
18.016905  -2.615032
18.066196  -2.619223
18.115419  -2.623412
18.165215  -2.627599
18.214644  -2.631784
18.264003  -2.635966
18.313284  -2.640146
18.362848  -2.644323
18.412503  -2.648499
18.461731  -2.652672
18.511120  -2.656842
18.560525  -2.661011
18.610025  -2.665177
18.659526  -2.669341
18.709156  -2.673503
18.758449  -2.677662
18.807996  -2.681820
18.857654  -2.685975
18.907740  -2.690128
18.957191  -2.694278
19.006736  -2.698427
19.056176  -2.702573
19.105783  -2.706717
19.155654  -2.710858
19.205162  -2.714998
19.254440  -2.719135
19.304876  -2.723271
19.354460  -2.727404
19.403680  -2.731534
19.453424  -2.735663
19.503057  -2.739790
19.552657  -2.743914
19.602138  -2.748036
19.651562  -2.752156
19.701754  -2.756274
19.751504  -2.760390
19.801349  -2.764503
19.851046  -2.768615
19.900917  -2.772724
19.951031  -2.776831
20.000806  -2.780936
20.050110  -2.785039
20.099612  -2.789140
20.149211  -2.793239
20.198911  -2.797336
20.248977  -2.801430
20.298979  -2.805523
20.348879  -2.809613
20.398715  -2.813702
20.448498  -2.817788
20.498556  -2.821872
20.548261  -2.825954
20.597931  -2.830034
20.647870  -2.834112
20.697901  -2.838188
20.747605  -2.842262
20.797629  -2.846334
20.847297  -2.850404
20.897238  -2.854472
20.947254  -2.858537
20.997100  -2.862601
21.052637  -2.866663
21.102454  -2.870722
21.152002  -2.874780
21.201881  -2.878836
21.252048  -2.882889
21.301674  -2.886941
21.351172  -2.890990
21.400806  -2.895038
21.450474  -2.899084
21.501111  -2.903127
21.551799  -2.907169
21.602399  -2.911209
21.652939  -2.915246
21.703575  -2.919282
21.753932  -2.923316
21.804731  -2.927347
21.858718  -2.931377
21.914984  -2.935405
21.968258  -2.939431
22.018739  -2.943455
22.069439  -2.947477
22.120209  -2.951497
22.170770  -2.955515
22.221319  -2.959531
22.271711  -2.963546
22.322021  -2.967558
22.372486  -2.971568
22.422883  -2.975577
22.473309  -2.979583
22.523755  -2.983588
22.574617  -2.987591
22.625455  -2.991591
22.676275  -2.995590
22.726577  -2.999587
22.776955  -3.003582
22.828396  -3.007576
22.879019  -3.011567
22.929454  -3.015556
22.980043  -3.019544
23.030099  -3.023530
23.079646  -3.027513
23.128719  -3.031495
23.177991  -3.035475
23.227390  -3.039454
23.276745  -3.043430
23.325953  -3.047404
23.375769  -3.051377
23.425217  -3.055348
23.474373  -3.059317
23.523561  -3.063284
23.573105  -3.067249
23.622848  -3.071212
23.672379  -3.075174
23.721612  -3.079134
23.770992  -3.083092
23.820373  -3.087048
23.869708  -3.091002
23.919029  -3.094954
23.968275  -3.098905
24.017661  -3.102854
24.066817  -3.106801
24.116276  -3.110746
24.165796  -3.114689
24.215034  -3.118631
24.268399  -3.122571
24.318122  -3.126509
24.368316  -3.130445
24.417795  -3.134379
24.467101  -3.138312
24.516594  -3.142243
24.566049  -3.146172
24.615492  -3.150099
24.665122  -3.154024
24.714927  -3.157948
24.764345  -3.161870
24.813538  -3.165790
24.863066  -3.169709
24.913173  -3.173625
24.962794  -3.177540
25.012146  -3.181454
25.061562  -3.185365
25.111052  -3.189275
25.161009  -3.193183
25.210455  -3.197089
25.260482  -3.200993
25.310113  -3.204896
25.359501  -3.208797
25.408954  -3.212697
25.458401  -3.216594
25.507887  -3.220490
25.557166  -3.224384
25.606575  -3.228277
25.656049  -3.232167
25.705894  -3.236056
25.755624  -3.239944
25.804991  -3.243829
25.854480  -3.247713
25.904030  -3.251595
25.956366  -3.255476
26.005754  -3.259355
26.055253  -3.263232
26.104975  -3.267107
26.154315  -3.270981
26.203821  -3.274853
26.253124  -3.278724
26.302445  -3.282592
26.352429  -3.286459
26.401576  -3.290325
26.451115  -3.294189
26.501631  -3.298051
26.551176  -3.301911
26.600215  -3.305770
26.649511  -3.309627
26.699137  -3.313483
26.748413  -3.317336
26.797833  -3.321189
26.846764  -3.325039
26.896118  -3.328888
26.945257  -3.332735
26.994633  -3.336581
27.043858  -3.340425
27.093053  -3.344267
27.142134  -3.348108
27.191200  -3.351947
27.240338  -3.355785
27.289735  -3.359621
27.338959  -3.363455
27.388176  -3.367288
27.438285  -3.371119
27.487910  -3.374948
27.537031  -3.378776
27.586343  -3.382603
27.635385  -3.386427
27.684539  -3.390250
27.733396  -3.394072
27.782513  -3.397892
27.831730  -3.401710
27.880892  -3.405527
27.930107  -3.409342
27.979155  -3.413156
28.029164  -3.416968
28.078973  -3.420778
28.128167  -3.424587
28.177245  -3.428395
28.226877  -3.432200
28.276940  -3.436005
28.326465  -3.439807
28.375506  -3.443608
28.424863  -3.447408
28.474221  -3.451206
28.523419  -3.455002
28.572502  -3.458797
28.622233  -3.462591
28.671471  -3.466383
28.720868  -3.470173
28.770146  -3.473962
28.820248  -3.477749
28.869907  -3.481535
28.919254  -3.485319
28.968726  -3.489102
29.018795  -3.492883
29.069745  -3.496663
29.119149  -3.500441
29.169000  -3.504218
29.218535  -3.507993
29.267951  -3.511766
29.317287  -3.515539
29.366436  -3.519309
29.415556  -3.523078
29.464774  -3.526846
29.514219  -3.530612
29.563257  -3.534377
29.613278  -3.538140
29.662791  -3.541902
29.712287  -3.545662
29.761601  -3.549421
29.811025  -3.553178
29.860389  -3.556934
29.909565  -3.560688
29.959237  -3.564441
30.008887  -3.568193
30.057945  -3.571943
30.107302  -3.575691
30.156472  -3.579438
30.205670  -3.583184
30.254915  -3.586928
30.304349  -3.590671
30.353503  -3.594412
30.403472  -3.598152
30.452901  -3.601891
30.502202  -3.605628
30.551460  -3.609363
30.601955  -3.613097
30.651314  -3.616830
30.700765  -3.620561
30.750295  -3.624291
30.799387  -3.628020
30.848717  -3.631747
30.898192  -3.635472
30.947547  -3.639196
30.997268  -3.642919
31.046600  -3.646641
31.095916  -3.650361
31.146072  -3.654079
31.195347  -3.657796
31.244767  -3.661512
31.294034  -3.665227
31.343338  -3.668940
31.394048  -3.672651
31.443366  -3.676362
31.492519  -3.680070
31.542239  -3.683778
31.591817  -3.687484
31.641334  -3.691189
31.690300  -3.694892
31.739481  -3.698594
31.788856  -3.702295
31.838002  -3.705994
31.887281  -3.709692
31.937124  -3.713389
31.986659  -3.717084
32.035923  -3.720778
32.085966  -3.724470
32.143721  -3.728161
32.199050  -3.731851
32.253540  -3.735540
32.313398  -3.739227
32.374145  -3.742913
32.435160  -3.746597
32.496442  -3.750280
32.557341  -3.753962
32.618301  -3.757643
32.679164  -3.761322
32.739857  -3.765000
32.800708  -3.768676
32.861453  -3.772352
32.922856  -3.776026
32.984212  -3.779698
33.045306  -3.783369
33.106061  -3.787039
33.166859  -3.790708
33.218538  -3.794376
33.268207  -3.798042
33.317689  -3.801706
33.367436  -3.805370
33.417659  -3.809032
33.468238  -3.812693
33.518046  -3.816353
33.567427  -3.820011
33.617240  -3.823668
33.666922  -3.827324
33.716464  -3.830979
33.766640  -3.834632
33.816187  -3.838284
33.865849  -3.841935
33.915870  -3.845584
33.965338  -3.849233
34.015094  -3.852880
34.064573  -3.856525
34.114216  -3.860170
34.163460  -3.863813
34.212953  -3.867455
34.262459  -3.871096
34.312881  -3.874735
34.362432  -3.878374
34.411965  -3.882011
34.461302  -3.885646
34.511094  -3.889281
34.560437  -3.892914
34.609722  -3.896546
34.659314  -3.900177
34.708896  -3.903807
34.758446  -3.907435
34.808440  -3.911063
34.857720  -3.914689
34.907171  -3.918313
34.956557  -3.921937
35.005950  -3.925559
35.055793  -3.929181


==> figures/dr.dat <==
    1  0.000000
    6  -0.260686
   11  -0.300253
   16  -0.336842
   21  -0.370731
   26  -0.402200
   31  -0.431509
   36  -0.458894
   41  -0.484565
   46  -0.508712
   51  -0.531502
   56  -0.553084
   61  -0.573588
   66  -0.593133
   71  -0.611819
   76  -0.629737
   81  -0.646963
   86  -0.663567
   91  -0.679605
   96  -0.695130
  101  -0.710184
  106  -0.724806
  111  -0.739029
  116  -0.752882
  121  -0.766389
  126  -0.779574
  131  -0.792454
  136  -0.805049
  141  -0.817374
  146  -0.829442
  151  -0.841266
  156  -0.852858
  161  -0.864229
  166  -0.875388
  171  -0.886345
  176  -0.897109
  181  -0.907686
  186  -0.918084
  191  -0.928312
  196  -0.938375
  201  -0.948279
  206  -0.958031
  211  -0.967637
  216  -0.977101
  221  -0.986429
  226  -0.995627
  231  -1.004699
  236  -1.013649
  241  -1.022481
  246  -1.031201
  251  -1.039812
  256  -1.048318
  261  -1.056723
  266  -1.065029
  271  -1.073241
  276  -1.081362
  281  -1.089395
  286  -1.097343
  291  -1.105209
  296  -1.112995
  301  -1.120704
  306  -1.128338
  311  -1.135901
  316  -1.143394
  321  -1.150820
  326  -1.158180
  331  -1.165477
  336  -1.172712
  341  -1.179888
  346  -1.187006
  351  -1.194068
  356  -1.201075
  361  -1.208030
  366  -1.214933
  371  -1.221786
  376  -1.228591
  381  -1.235348
  386  -1.242060
  391  -1.248727
  396  -1.255351
  401  -1.261932
  406  -1.268472
  411  -1.274971
  416  -1.281432
  421  -1.287854
  426  -1.294240
  431  -1.300588
  436  -1.306902
  441  -1.313181
  446  -1.319426
  451  -1.325638
  456  -1.331819
  461  -1.337967
  466  -1.344085
  471  -1.350174
  476  -1.356232
  481  -1.362263
  486  -1.368265
  491  -1.374240
  496  -1.380188
  501  -1.386110
  506  -1.392007
  511  -1.397878
  516  -1.403725
  521  -1.409548
  526  -1.415347
  531  -1.421124
  536  -1.426878
  541  -1.432610
  546  -1.438320
  551  -1.444009
  556  -1.449678
  561  -1.455326
  566  -1.460955
  571  -1.466563
  576  -1.472153
  581  -1.477724
  586  -1.483277
  591  -1.488812
  596  -1.494329
  601  -1.499829
  606  -1.505311
  611  -1.510778
  616  -1.516227
  621  -1.521661
  626  -1.527079
  631  -1.532482
  636  -1.537869
  641  -1.543241
  646  -1.548599
  651  -1.553943
  656  -1.559272
  661  -1.564587
  666  -1.569889
  671  -1.575178
  676  -1.580453
  681  -1.585715
  686  -1.590965
  691  -1.596202
  696  -1.601427
  701  -1.606640
  706  -1.611841
  711  -1.617030
  716  -1.622208
  721  -1.627374
  726  -1.632529
  731  -1.637674
  736  -1.642807
  741  -1.647930
  746  -1.653043
  751  -1.658145
  756  -1.663237
  761  -1.668319
  766  -1.673392
  771  -1.678454
  776  -1.683507
  781  -1.688551
  786  -1.693586
  791  -1.698611
  796  -1.703627
  801  -1.708635
  806  -1.713634
  811  -1.718624
  816  -1.723606
  821  -1.728579
  826  -1.733544
  831  -1.738501
  836  -1.743450
  841  -1.748391
  846  -1.753324
  851  -1.758249
  856  -1.763167
  861  -1.768077
  866  -1.772980
  871  -1.777875
  876  -1.782763
  881  -1.787645
  886  -1.792518
  891  -1.797385
  896  -1.802246
  901  -1.807099
  906  -1.811945
  911  -1.816785
  916  -1.821618
  921  -1.826445
  926  -1.831266
  931  -1.836080
  936  -1.840887
  941  -1.845689
  946  -1.850484
  951  -1.855273
  956  -1.860057
  961  -1.864834
  966  -1.869605
  971  -1.874371
  976  -1.879131
  981  -1.883885
  986  -1.888633
  991  -1.893376
  996  -1.898114
 1001  -1.902846
 1006  -1.907572
 1011  -1.912293
 1016  -1.917009
 1021  -1.921719
 1026  -1.926425
 1031  -1.931125
 1036  -1.935820
 1041  -1.940510
 1046  -1.945195
 1051  -1.949875
 1056  -1.954550
 1061  -1.959220
 1066  -1.963885
 1071  -1.968545
 1076  -1.973201
 1081  -1.977852
 1086  -1.982498
 1091  -1.987140
 1096  -1.991777
 1101  -1.996410
 1106  -2.001038
 1111  -2.005661
 1116  -2.010280
 1121  -2.014895
 1126  -2.019505
 1131  -2.024111
 1136  -2.028712
 1141  -2.033309
 1146  -2.037902
 1151  -2.042491
 1156  -2.047076
 1161  -2.051656
 1166  -2.056233
 1171  -2.060805
 1176  -2.065373
 1181  -2.069937
 1186  -2.074497
 1191  -2.079053
 1196  -2.083606
 1201  -2.088154
 1206  -2.092698
 1211  -2.097239
 1216  -2.101775
 1221  -2.106308
 1226  -2.110837
 1231  -2.115362
 1236  -2.119884
 1241  -2.124402
 1246  -2.128916
 1251  -2.133426
 1256  -2.137933
 1261  -2.142436
 1266  -2.146935
 1271  -2.151431
 1276  -2.155924
 1281  -2.160412
 1286  -2.164898
 1291  -2.169379
 1296  -2.173858
 1301  -2.178333
 1306  -2.182804
 1311  -2.187272
 1316  -2.191737
 1321  -2.196198
 1326  -2.200656
 1331  -2.205110
 1336  -2.209561
 1341  -2.214009
 1346  -2.218454
 1351  -2.222895
 1356  -2.227333
 1361  -2.231767
 1366  -2.236199
 1371  -2.240627
 1376  -2.245052
 1381  -2.249474
 1386  -2.253893
 1391  -2.258309
 1396  -2.262721
 1401  -2.267131
 1406  -2.271537
 1411  -2.275940
 1416  -2.280340
 1421  -2.284737
 1426  -2.289131
 1431  -2.293522
 1436  -2.297910
 1441  -2.302295
 1446  -2.306677
 1451  -2.311056
 1456  -2.315432
 1461  -2.319805
 1466  -2.324176
 1471  -2.328543
 1476  -2.332907
 1481  -2.337269
 1486  -2.341627
 1491  -2.345983
 1496  -2.350335
 1501  -2.354685
 1506  -2.359033
 1511  -2.363377
 1516  -2.367718
 1521  -2.372057
 1526  -2.376393
 1531  -2.380726
 1536  -2.385056
 1541  -2.389384
 1546  -2.393708
 1551  -2.398031
 1556  -2.402350
 1561  -2.406666
 1566  -2.410980
 1571  -2.415291
 1576  -2.419600
 1581  -2.423906
 1586  -2.428209
 1591  -2.432509
 1596  -2.436807
 1601  -2.441102
 1606  -2.445395
 1611  -2.449685
 1616  -2.453972
 1621  -2.458257
 1626  -2.462539
 1631  -2.466818
 1636  -2.471095
 1641  -2.475370
 1646  -2.479641
 1651  -2.483911
 1656  -2.488177
 1661  -2.492442
 1666  -2.496703
 1671  -2.500962
 1676  -2.505219
 1681  -2.509473
 1686  -2.513724
 1691  -2.517974
 1696  -2.522220
 1701  -2.526464
 1706  -2.530706
 1711  -2.534945
 1716  -2.539182
 1721  -2.543416
 1726  -2.547648
 1731  -2.551877
 1736  -2.556104
 1741  -2.560329
 1746  -2.564551
 1751  -2.568771
 1756  -2.572988
 1761  -2.577203
 1766  -2.581416
 1771  -2.585626
 1776  -2.589834
 1781  -2.594039
 1786  -2.598243
 1791  -2.602443
 1796  -2.606642
 1801  -2.610838
 1806  -2.615032
 1811  -2.619223
 1816  -2.623412
 1821  -2.627599
 1826  -2.631784
 1831  -2.635966
 1836  -2.640146
 1841  -2.644323
 1846  -2.648499
 1851  -2.652672
 1856  -2.656842
 1861  -2.661011
 1866  -2.665177
 1871  -2.669341
 1876  -2.673503
 1881  -2.677662
 1886  -2.681820
 1891  -2.685975
 1896  -2.690128
 1901  -2.694278
 1906  -2.698427
 1911  -2.702573
 1916  -2.706717
 1921  -2.710858
 1926  -2.714998
 1931  -2.719135
 1936  -2.723271
 1941  -2.727404
 1946  -2.731534
 1951  -2.735663
 1956  -2.739790
 1961  -2.743914
 1966  -2.748036
 1971  -2.752156
 1976  -2.756274
 1981  -2.760390
 1986  -2.764503
 1991  -2.768615
 1996  -2.772724
 2001  -2.776831
 2006  -2.780936
 2011  -2.785039
 2016  -2.789140
 2021  -2.793239
 2026  -2.797336
 2031  -2.801430
 2036  -2.805523
 2041  -2.809613
 2046  -2.813702
 2051  -2.817788
 2056  -2.821872
 2061  -2.825954
 2066  -2.830034
 2071  -2.834112
 2076  -2.838188
 2081  -2.842262
 2086  -2.846334
 2091  -2.850404
 2096  -2.854472
 2101  -2.858537
 2106  -2.862601
 2111  -2.866663
 2116  -2.870722
 2121  -2.874780
 2126  -2.878836
 2131  -2.882889
 2136  -2.886941
 2141  -2.890990
 2146  -2.895038
 2151  -2.899084
 2156  -2.903127
 2161  -2.907169
 2166  -2.911209
 2171  -2.915246
 2176  -2.919282
 2181  -2.923316
 2186  -2.927347
 2191  -2.931377
 2196  -2.935405
 2201  -2.939431
 2206  -2.943455
 2211  -2.947477
 2216  -2.951497
 2221  -2.955515
 2226  -2.959531
 2231  -2.963546
 2236  -2.967558
 2241  -2.971568
 2246  -2.975577
 2251  -2.979583
 2256  -2.983588
 2261  -2.987591
 2266  -2.991591
 2271  -2.995590
 2276  -2.999587
 2281  -3.003582
 2286  -3.007576
 2291  -3.011567
 2296  -3.015556
 2301  -3.019544
 2306  -3.023530
 2311  -3.027513
 2316  -3.031495
 2321  -3.035475
 2326  -3.039454
 2331  -3.043430
 2336  -3.047404
 2341  -3.051377
 2346  -3.055348
 2351  -3.059317
 2356  -3.063284
 2361  -3.067249
 2366  -3.071212
 2371  -3.075174
 2376  -3.079134
 2381  -3.083092
 2386  -3.087048
 2391  -3.091002
 2396  -3.094954
 2401  -3.098905
 2406  -3.102854
 2411  -3.106801
 2416  -3.110746
 2421  -3.114689
 2426  -3.118631
 2431  -3.122571
 2436  -3.126509
 2441  -3.130445
 2446  -3.134379
 2451  -3.138312
 2456  -3.142243
 2461  -3.146172
 2466  -3.150099
 2471  -3.154024
 2476  -3.157948
 2481  -3.161870
 2486  -3.165790
 2491  -3.169709
 2496  -3.173625
 2501  -3.177540
 2506  -3.181454
 2511  -3.185365
 2516  -3.189275
 2521  -3.193183
 2526  -3.197089
 2531  -3.200993
 2536  -3.204896
 2541  -3.208797
 2546  -3.212697
 2551  -3.216594
 2556  -3.220490
 2561  -3.224384
 2566  -3.228277
 2571  -3.232167
 2576  -3.236056
 2581  -3.239944
 2586  -3.243829
 2591  -3.247713
 2596  -3.251595
 2601  -3.255476
 2606  -3.259355
 2611  -3.263232
 2616  -3.267107
 2621  -3.270981
 2626  -3.274853
 2631  -3.278724
 2636  -3.282592
 2641  -3.286459
 2646  -3.290325
 2651  -3.294189
 2656  -3.298051
 2661  -3.301911
 2666  -3.305770
 2671  -3.309627
 2676  -3.313483
 2681  -3.317336
 2686  -3.321189
 2691  -3.325039
 2696  -3.328888
 2701  -3.332735
 2706  -3.336581
 2711  -3.340425
 2716  -3.344267
 2721  -3.348108
 2726  -3.351947
 2731  -3.355785
 2736  -3.359621
 2741  -3.363455
 2746  -3.367288
 2751  -3.371119
 2756  -3.374948
 2761  -3.378776
 2766  -3.382603
 2771  -3.386427
 2776  -3.390250
 2781  -3.394072
 2786  -3.397892
 2791  -3.401710
 2796  -3.405527
 2801  -3.409342
 2806  -3.413156
 2811  -3.416968
 2816  -3.420778
 2821  -3.424587
 2826  -3.428395
 2831  -3.432200
 2836  -3.436005
 2841  -3.439807
 2846  -3.443608
 2851  -3.447408
 2856  -3.451206
 2861  -3.455002
 2866  -3.458797
 2871  -3.462591
 2876  -3.466383
 2881  -3.470173
 2886  -3.473962
 2891  -3.477749
 2896  -3.481535
 2901  -3.485319
 2906  -3.489102
 2911  -3.492883
 2916  -3.496663
 2921  -3.500441
 2926  -3.504218
 2931  -3.507993
 2936  -3.511766
 2941  -3.515539
 2946  -3.519309
 2951  -3.523078
 2956  -3.526846
 2961  -3.530612
 2966  -3.534377
 2971  -3.538140
 2976  -3.541902
 2981  -3.545662
 2986  -3.549421
 2991  -3.553178
 2996  -3.556934
 3001  -3.560688
 3006  -3.564441
 3011  -3.568193
 3016  -3.571943
 3021  -3.575691
 3026  -3.579438
 3031  -3.583184
 3036  -3.586928
 3041  -3.590671
 3046  -3.594412
 3051  -3.598152
 3056  -3.601891
 3061  -3.605628
 3066  -3.609363
 3071  -3.613097
 3076  -3.616830
 3081  -3.620561
 3086  -3.624291
 3091  -3.628020
 3096  -3.631747
 3101  -3.635472
 3106  -3.639196
 3111  -3.642919
 3116  -3.646641
 3121  -3.650361
 3126  -3.654079
 3131  -3.657796
 3136  -3.661512
 3141  -3.665227
 3146  -3.668940
 3151  -3.672651
 3156  -3.676362
 3161  -3.680070
 3166  -3.683778
 3171  -3.687484
 3176  -3.691189
 3181  -3.694892
 3186  -3.698594
 3191  -3.702295
 3196  -3.705994
 3201  -3.709692
 3206  -3.713389
 3211  -3.717084
 3216  -3.720778
 3221  -3.724470
 3226  -3.728161
 3231  -3.731851
 3236  -3.735540
 3241  -3.739227
 3246  -3.742913
 3251  -3.746597
 3256  -3.750280
 3261  -3.753962
 3266  -3.757643
 3271  -3.761322
 3276  -3.765000
 3281  -3.768676
 3286  -3.772352
 3291  -3.776026
 3296  -3.779698
 3301  -3.783369
 3306  -3.787039
 3311  -3.790708
 3316  -3.794376
 3321  -3.798042
 3326  -3.801706
 3331  -3.805370
 3336  -3.809032
 3341  -3.812693
 3346  -3.816353
 3351  -3.820011
 3356  -3.823668
 3361  -3.827324
 3366  -3.830979
 3371  -3.834632
 3376  -3.838284
 3381  -3.841935
 3386  -3.845584
 3391  -3.849233
 3396  -3.852880
 3401  -3.856525
 3406  -3.860170
 3411  -3.863813
 3416  -3.867455
 3421  -3.871096
 3426  -3.874735
 3431  -3.878374
 3436  -3.882011
 3441  -3.885646
 3446  -3.889281
 3451  -3.892914
 3456  -3.896546
 3461  -3.900177
 3466  -3.903807
 3471  -3.907435
 3476  -3.911063
 3481  -3.914689
 3486  -3.918313
 3491  -3.921937
 3496  -3.925559
 3501  -3.929181


==> figures/glob-altproj-timing.dat <==
0.000000  0.000000
0.063151  -0.478790
0.125932  -0.599069
0.188781  -0.684203
0.251703  -0.751809
0.305895  -0.810302
0.356441  -0.863335
0.407016  -0.912562
0.457312  -0.958843
0.507595  -1.002712
0.557763  -1.044544
0.607986  -1.084629
0.658154  -1.123196
0.709474  -1.160429
0.759746  -1.196476
0.809975  -1.231458
0.860639  -1.265472
0.910851  -1.298601
0.960865  -1.330914
1.011050  -1.362472
1.062349  -1.393323
1.112674  -1.423514
1.163228  -1.453084
1.213629  -1.482066
1.264144  -1.510493
1.314450  -1.538390
1.363573  -1.565783
1.412533  -1.592694
1.461756  -1.619144
1.510932  -1.645151
1.559861  -1.670732
1.609022  -1.695903
1.658131  -1.720680
1.707366  -1.745077
1.756534  -1.769106
1.805481  -1.792782
1.854983  -1.816116
1.903983  -1.839120
1.955993  -1.861806
2.006909  -1.884185
2.056271  -1.906266
2.105879  -1.928061
2.155238  -1.949579
2.204346  -1.970829
2.254122  -1.991821
2.303576  -2.012564
2.352940  -2.033066
2.405792  -2.053335
2.455643  -2.073379
2.504914  -2.093205
2.553830  -2.112822
2.603235  -2.132236
2.652387  -2.151454
2.702751  -2.170482
2.752059  -2.189327
2.801197  -2.207994
2.850247  -2.226490
2.899154  -2.244820
2.948205  -2.262989
2.998043  -2.281003
3.048139  -2.298866
3.097443  -2.316584
3.149190  -2.334161
3.201677  -2.351602
3.258538  -2.368910
3.310950  -2.386090
3.364412  -2.403145
3.421387  -2.420080
3.476023  -2.436899
3.530143  -2.453604
3.579430  -2.470200
3.628954  -2.486689
3.678063  -2.503075
3.727541  -2.519361
3.776677  -2.535550
3.826853  -2.551644
3.876166  -2.567646
3.925330  -2.583560
3.974899  -2.599387
4.024083  -2.615131
4.073300  -2.630793
4.122360  -2.646375
4.172053  -2.661881
4.221467  -2.677312
4.271033  -2.692670
4.320692  -2.707958
4.370104  -2.723176
4.419534  -2.738328
4.468824  -2.753415
4.518108  -2.768439
4.567377  -2.783401
4.617510  -2.798303
4.666896  -2.813147
4.716323  -2.827934
4.766592  -2.842666
4.815968  -2.857344
4.865609  -2.871970
4.915574  -2.886545
4.965905  -2.901070
5.015146  -2.915546
5.064439  -2.929975
5.113800  -2.944359
5.162532  -2.958697
5.211474  -2.972992
5.260435  -2.987244
5.309556  -3.001455
5.359316  -3.015625
5.408905  -3.029756
5.458091  -3.043848
5.507163  -3.057902
5.556479  -3.071920
5.605435  -3.085902
5.653988  -3.099849
5.702978  -3.113762
5.752732  -3.127642
5.801631  -3.141489
5.850979  -3.155305
5.900194  -3.169089
5.949259  -3.182844
5.998062  -3.196568
6.047029  -3.210264
6.095986  -3.223932
6.145765  -3.237572
6.195155  -3.251185
6.244474  -3.264772
6.295764  -3.278333
6.356281  -3.291869
6.416469  -3.305380
6.476775  -3.318868
6.537486  -3.332332
6.597851  -3.345772
6.657934  -3.359191
6.718249  -3.372587
6.778938  -3.385962
6.839323  -3.399316
6.899557  -3.412650
6.960370  -3.425963
7.020433  -3.439256
7.080453  -3.452531
7.138116  -3.465786
7.187208  -3.479023
7.236202  -3.492242
7.285554  -3.505443
7.336577  -3.518627
7.386076  -3.531794
7.435688  -3.544944
7.485068  -3.558078
7.534176  -3.571196
7.583622  -3.584298
7.633461  -3.597385
7.682610  -3.610457
7.732297  -3.623514
7.781462  -3.636557
7.830379  -3.649586
7.880626  -3.662601
7.929825  -3.675603
7.978971  -3.688591
8.028150  -3.701566
8.078905  -3.714528
8.128341  -3.727478
8.177749  -3.740416
8.227272  -3.753341
8.276938  -3.766255
8.326291  -3.779157
8.375544  -3.792048
8.425102  -3.804927
8.474648  -3.817796
8.524595  -3.830654
8.574054  -3.843501
8.623361  -3.856338
8.673046  -3.869165
8.722318  -3.881982
8.771334  -3.894789
8.820416  -3.907586
8.869912  -3.920375
8.919182  -3.933153
8.969044  -3.945923
9.018377  -3.958684
9.067852  -3.971436
9.117056  -3.984180
9.166369  -3.996915
9.215550  -4.009641
9.264758  -4.022360
9.315104  -4.035070
9.364465  -4.047773
9.413409  -4.060468
9.462490  -4.073155
9.511441  -4.085835
9.560579  -4.098508
9.610157  -4.111173
9.661356  -4.123832
9.710397  -4.136483
9.759481  -4.149127
9.808475  -4.161765
9.857324  -4.174396
9.906291  -4.187021
9.955337  -4.199639
10.004099  -4.212251
10.055978  -4.224857
10.106476  -4.237456
10.155708  -4.250050
10.205229  -4.262638
10.254451  -4.275220
10.303319  -4.287796
10.352194  -4.300367
10.401096  -4.312932
10.450850  -4.325492
10.499990  -4.338047
10.549758  -4.350596
10.599007  -4.363140
10.648040  -4.375679
10.697851  -4.388213
10.746998  -4.400742
10.796111  -4.413266
10.845612  -4.425786
10.894886  -4.438300
10.944047  -4.450810
10.993131  -4.463316
11.044231  -4.475817
11.092882  -4.488314
11.142234  -4.500806
11.193490  -4.513294
11.244064  -4.525778
11.293029  -4.538258
11.342520  -4.550734
11.391646  -4.563206
11.440963  -4.575673
11.490126  -4.588137
11.539136  -4.600597
11.588343  -4.613053
11.638346  -4.625506
11.687798  -4.637955
11.737392  -4.650400
11.787077  -4.662841
11.836557  -4.675280
11.885565  -4.687714
11.935581  -4.700146
11.986658  -4.712573
12.036272  -4.724998
12.085759  -4.737419
12.135133  -4.749838
12.184788  -4.762253
12.235296  -4.774665
12.284967  -4.787073
12.334238  -4.799479
12.383500  -4.811882
12.433463  -4.824282
12.483039  -4.836679
12.532378  -4.849073
12.581596  -4.861464
12.630522  -4.873853
12.679673  -4.886238
12.728916  -4.898621
12.779035  -4.911002
12.828056  -4.923380
12.877273  -4.935755
12.926952  -4.948127
12.976064  -4.960497
13.025016  -4.972865
13.074163  -4.985230
13.123382  -4.997593
13.172912  -5.009953
13.222116  -5.022311
13.271009  -5.034667
13.320102  -5.047021
13.369349  -5.059372
13.418301  -5.071721
13.467213  -5.084068
13.516485  -5.096412
13.565994  -5.108755
13.614875  -5.121095
13.664095  -5.133433
13.713343  -5.145769
13.762416  -5.158104
13.811768  -5.170436
13.861072  -5.182766
13.910098  -5.195094
13.959832  -5.207421
14.009054  -5.219745
14.058168  -5.232068
14.107288  -5.244389
14.156225  -5.256708
14.205651  -5.269025
14.254876  -5.281340
14.304708  -5.293654
14.353621  -5.305966
14.402687  -5.318276
14.451817  -5.330585
14.500852  -5.342892
14.549787  -5.355197
14.598858  -5.367501
14.647935  -5.379803
14.696899  -5.392103
14.746990  -5.404402
14.796372  -5.416700
14.845334  -5.428995
14.894205  -5.441290
14.943300  -5.453583
14.992460  -5.465874
15.041417  -5.478164
15.091069  -5.490453
15.140738  -5.502740
15.189790  -5.515026
15.239153  -5.527310
15.288380  -5.539593
15.337308  -5.551875
15.386537  -5.564156
15.435647  -5.576435
15.484587  -5.588713
15.533974  -5.600989
15.582963  -5.613265
15.631911  -5.625539
15.680913  -5.637812
15.729811  -5.650083
15.778561  -5.662354
15.827320  -5.674623
15.877259  -5.686891
15.926083  -5.699158
15.975052  -5.711424
16.024070  -5.723689
16.073238  -5.735953
16.122027  -5.748215
16.170976  -5.760477
16.219638  -5.772737
16.268590  -5.784996
16.318181  -5.797255
16.366846  -5.809512
16.415746  -5.821768
16.464571  -5.834023
16.513421  -5.846278
16.562233  -5.858531
16.610779  -5.870783
16.660234  -5.883035
16.709352  -5.895285
16.758601  -5.907535
16.807905  -5.919783
16.856748  -5.932031
16.905540  -5.944278
16.954819  -5.956524
17.003709  -5.968769
17.052636  -5.981013
17.102633  -5.993256
17.151585  -6.005498
17.200681  -6.017740
17.249606  -6.029981
17.298519  -6.042221
17.347365  -6.054460
17.396463  -6.066698
17.445725  -6.078936
17.494495  -6.091172
17.543368  -6.103408
17.592388  -6.115644
17.641709  -6.127878
17.690746  -6.140112
17.739858  -6.152345
17.788918  -6.164577
17.838018  -6.176809
17.887603  -6.189039
17.936910  -6.201270
17.986039  -6.213499
18.035235  -6.225728
18.084632  -6.237956
18.133509  -6.250183
18.182467  -6.262410
18.231953  -6.274636
18.281068  -6.286861
18.330515  -6.299086
18.379580  -6.311310
18.428489  -6.323534
18.477624  -6.335757
18.526986  -6.347979
18.575949  -6.360201
18.625383  -6.372422
18.674521  -6.384642
18.723309  -6.396862
18.772217  -6.409082
18.821383  -6.421300
18.870612  -6.433519
18.919582  -6.445736
18.968940  -6.457953
19.019458  -6.470170
19.068693  -6.482386
19.118197  -6.494601
19.167091  -6.506816
19.215942  -6.519031
19.264858  -6.531245
19.314127  -6.543458
19.363068  -6.555671
19.412309  -6.567883
19.461526  -6.580095
19.510663  -6.592307
19.559656  -6.604518
19.608542  -6.616728
19.657236  -6.628938
19.706166  -6.641148
19.755663  -6.653357
19.804557  -6.665565
19.853519  -6.677773
19.902756  -6.689981
19.951722  -6.702188
20.000653  -6.714395
20.049877  -6.726601
20.098563  -6.738807
20.147244  -6.751013
20.196885  -6.763218
20.245876  -6.775423
20.294844  -6.787627
20.343547  -6.799831
20.392656  -6.812035
20.441808  -6.824238
20.490556  -6.836440
20.540213  -6.848643
20.589385  -6.860845
20.638793  -6.873046
20.688255  -6.885247
20.737195  -6.897448
20.785727  -6.909649
20.834753  -6.921849
20.883576  -6.934048
20.932401  -6.946248
20.981460  -6.958447
21.030075  -6.970646
21.078882  -6.982844
21.127471  -6.995042
21.176307  -7.007240
21.224812  -7.019437
21.273497  -7.031634
21.322639  -7.043831
21.371292  -7.056027
21.419813  -7.068223
21.468448  -7.080419
21.517013  -7.092614
21.565583  -7.104809
21.614178  -7.117004
21.662544  -7.129198
21.711067  -7.141393
21.760355  -7.153587
21.809126  -7.165780
21.857596  -7.177974
21.906251  -7.190167
21.954652  -7.202359
22.003106  -7.214552
22.051650  -7.226744
22.100758  -7.238936
22.149511  -7.251128
22.198168  -7.263319
22.246734  -7.275510
22.295473  -7.287701
22.344069  -7.299892
22.393086  -7.312082
22.441695  -7.324272
22.490352  -7.336462
22.539531  -7.348651
22.588168  -7.360841
22.636764  -7.373030
22.685559  -7.385219
22.734380  -7.397407
22.783095  -7.409596
22.831802  -7.421784
22.880932  -7.433972
22.930055  -7.446159
22.979067  -7.458347
23.027875  -7.470534
23.076545  -7.482721
23.125254  -7.494908
23.174299  -7.507095
23.223601  -7.519281
23.272240  -7.531467
23.321524  -7.543653
23.370292  -7.555839
23.418948  -7.568024
23.467725  -7.580210
23.516364  -7.592395
23.564643  -7.604580
23.613265  -7.616764
23.662742  -7.628949
23.711485  -7.641133
23.760127  -7.653317
23.809105  -7.665501
23.857735  -7.677685
23.906276  -7.689869
23.955030  -7.702052
24.003598  -7.714235
24.052643  -7.726418
24.102028  -7.738601
24.150832  -7.750784
24.199548  -7.762966
24.248359  -7.775149
24.297418  -7.787331
24.346227  -7.799513
24.395208  -7.811695
24.444778  -7.823876
24.493803  -7.836058
24.542745  -7.848239
24.591779  -7.860420
24.640227  -7.872602
24.689074  -7.884782
24.737874  -7.896963
24.786440  -7.909144
24.834904  -7.921324
24.884643  -7.933504
24.933737  -7.945684
24.982359  -7.957864
25.031330  -7.970044
25.080133  -7.982224
25.128937  -7.994403
25.177804  -8.006583
25.227494  -8.018762
25.276302  -8.030941
25.325276  -8.043120
25.374896  -8.055299
25.424021  -8.067477
25.473097  -8.079656
25.523384  -8.091834
25.572385  -8.104013
25.621914  -8.116191
25.672099  -8.128369
25.721843  -8.140547
25.771692  -8.152725
25.820927  -8.164902
25.870200  -8.177080
25.919342  -8.189257
25.968989  -8.201434
26.018100  -8.213612
26.067449  -8.225789
26.116532  -8.237966
26.165574  -8.250142
26.214398  -8.262319
26.264003  -8.274496
26.312953  -8.286672
26.361705  -8.298848
26.410858  -8.311025
26.459687  -8.323201
26.508631  -8.335377
26.557443  -8.347553
26.606865  -8.359729
26.655840  -8.371904
26.704744  -8.384080
26.754159  -8.396255
26.803445  -8.408431
26.852773  -8.420606
26.902058  -8.432781
26.951383  -8.444956
27.000541  -8.457131
27.049620  -8.469306
27.098979  -8.481481
27.147883  -8.493656
27.197242  -8.505831
27.246249  -8.518005
27.295078  -8.530179
27.343798  -8.542354
27.393014  -8.554528
27.441589  -8.566702
27.490184  -8.578876
27.539563  -8.591050
27.588374  -8.603224
27.637304  -8.615398
27.686544  -8.627572
27.735339  -8.639745
27.783876  -8.651919
27.832624  -8.664092
27.881306  -8.676266
27.929868  -8.688439
27.979371  -8.700612
28.028393  -8.712785
28.077301  -8.724959
28.126189  -8.737132
28.175279  -8.749304
28.224221  -8.761477
28.273250  -8.773650
28.323064  -8.785823
28.371891  -8.797995
28.420917  -8.810168
28.470187  -8.822340
28.519206  -8.834513
28.568092  -8.846685
28.617126  -8.858857
28.666102  -8.871030
28.715027  -8.883202
28.765028  -8.895374
28.814061  -8.907546
28.863154  -8.919718
28.912067  -8.931889
28.962304  -8.944061
29.011480  -8.956233
29.060246  -8.968405
29.110483  -8.980576
29.159693  -8.992748
29.208698  -9.004919
29.257457  -9.017091
29.306181  -9.029262
29.354921  -9.041433
29.403378  -9.053604
29.451819  -9.065775
29.500359  -9.077947
29.549589  -9.090118
29.598203  -9.102288
29.646858  -9.114459
29.695476  -9.126630
29.743933  -9.138801
29.792426  -9.150972
29.841277  -9.163143
29.890061  -9.175313
29.938293  -9.187484
29.987213  -9.199654
30.035877  -9.211825
30.084255  -9.223995
30.132588  -9.236166
30.181560  -9.248336
30.230181  -9.260506
30.278616  -9.272676
30.327555  -9.284846
30.376241  -9.297016
30.424668  -9.309187
30.473093  -9.321357
30.521759  -9.333527
30.570149  -9.345697
30.618672  -9.357866
30.667590  -9.370036
30.716694  -9.382206
30.765250  -9.394376
30.814001  -9.406545
30.862455  -9.418715
30.911103  -9.430884
30.959505  -9.443054
31.008579  -9.455223
31.057246  -9.467393
31.107136  -9.479562
31.155701  -9.491732
31.204218  -9.503901
31.252754  -9.516070
31.301120  -9.528239
31.349818  -9.540409
31.398272  -9.552578
31.447858  -9.564747
31.496754  -9.576916
31.545424  -9.589085
31.594115  -9.601254
31.642615  -9.613423
31.690969  -9.625592
31.739541  -9.637761
31.788117  -9.649930
31.836719  -9.662098
31.885845  -9.674267
31.934640  -9.686436
31.983200  -9.698605
32.032008  -9.710773
32.080321  -9.722942
32.128918  -9.735111
32.177429  -9.747279
32.226179  -9.759447
32.274690  -9.771616
32.323288  -9.783785
32.371824  -9.795953
32.420431  -9.808121
32.468842  -9.820289
32.517608  -9.832458
32.566349  -9.844626
32.614748  -9.856794
32.663489  -9.868963
32.712183  -9.881131
32.761218  -9.893299
32.809585  -9.905466
32.858225  -9.917634
32.906628  -9.929803
32.955891  -9.941971
33.004771  -9.954139
33.053610  -9.966306
33.102591  -9.978474
33.151249  -9.990643
33.199732  -10.002810
33.248033  -10.014978
33.296770  -10.027146
33.345261  -10.039314
33.394919  -10.051482
33.444059  -10.063649
33.492497  -10.075817
33.541016  -10.087985
33.589452  -10.100152
33.637728  -10.112319
33.686031  -10.124487
33.734844  -10.136655
33.783219  -10.148822
33.832520  -10.160990
33.881660  -10.173157
33.930573  -10.185325
33.979253  -10.197491
34.027884  -10.209659
34.076466  -10.221826
34.124805  -10.233995
34.173110  -10.246162
34.222008  -10.258329
34.270617  -10.270497
34.319156  -10.282664
34.367536  -10.294831
34.415746  -10.306998
34.463995  -10.319165
34.513554  -10.331333
34.562674  -10.343499
34.611514  -10.355667
34.659916  -10.367834


==> figures/glob-altproj.dat <==
    1  0.000000
    6  -0.478790
   11  -0.599069
   16  -0.684203
   21  -0.751809
   26  -0.810302
   31  -0.863335
   36  -0.912562
   41  -0.958843
   46  -1.002712
   51  -1.044544
   56  -1.084629
   61  -1.123196
   66  -1.160429
   71  -1.196476
   76  -1.231458
   81  -1.265472
   86  -1.298601
   91  -1.330914
   96  -1.362472
  101  -1.393323
  106  -1.423514
  111  -1.453084
  116  -1.482066
  121  -1.510493
  126  -1.538390
  131  -1.565783
  136  -1.592694
  141  -1.619144
  146  -1.645151
  151  -1.670732
  156  -1.695903
  161  -1.720680
  166  -1.745077
  171  -1.769106
  176  -1.792782
  181  -1.816116
  186  -1.839120
  191  -1.861806
  196  -1.884185
  201  -1.906266
  206  -1.928061
  211  -1.949579
  216  -1.970829
  221  -1.991821
  226  -2.012564
  231  -2.033066
  236  -2.053335
  241  -2.073379
  246  -2.093205
  251  -2.112822
  256  -2.132236
  261  -2.151454
  266  -2.170482
  271  -2.189327
  276  -2.207994
  281  -2.226490
  286  -2.244820
  291  -2.262989
  296  -2.281003
  301  -2.298866
  306  -2.316584
  311  -2.334161
  316  -2.351602
  321  -2.368910
  326  -2.386090
  331  -2.403145
  336  -2.420080
  341  -2.436899
  346  -2.453604
  351  -2.470200
  356  -2.486689
  361  -2.503075
  366  -2.519361
  371  -2.535550
  376  -2.551644
  381  -2.567646
  386  -2.583560
  391  -2.599387
  396  -2.615131
  401  -2.630793
  406  -2.646375
  411  -2.661881
  416  -2.677312
  421  -2.692670
  426  -2.707958
  431  -2.723176
  436  -2.738328
  441  -2.753415
  446  -2.768439
  451  -2.783401
  456  -2.798303
  461  -2.813147
  466  -2.827934
  471  -2.842666
  476  -2.857344
  481  -2.871970
  486  -2.886545
  491  -2.901070
  496  -2.915546
  501  -2.929975
  506  -2.944359
  511  -2.958697
  516  -2.972992
  521  -2.987244
  526  -3.001455
  531  -3.015625
  536  -3.029756
  541  -3.043848
  546  -3.057902
  551  -3.071920
  556  -3.085902
  561  -3.099849
  566  -3.113762
  571  -3.127642
  576  -3.141489
  581  -3.155305
  586  -3.169089
  591  -3.182844
  596  -3.196568
  601  -3.210264
  606  -3.223932
  611  -3.237572
  616  -3.251185
  621  -3.264772
  626  -3.278333
  631  -3.291869
  636  -3.305380
  641  -3.318868
  646  -3.332332
  651  -3.345772
  656  -3.359191
  661  -3.372587
  666  -3.385962
  671  -3.399316
  676  -3.412650
  681  -3.425963
  686  -3.439256
  691  -3.452531
  696  -3.465786
  701  -3.479023
  706  -3.492242
  711  -3.505443
  716  -3.518627
  721  -3.531794
  726  -3.544944
  731  -3.558078
  736  -3.571196
  741  -3.584298
  746  -3.597385
  751  -3.610457
  756  -3.623514
  761  -3.636557
  766  -3.649586
  771  -3.662601
  776  -3.675603
  781  -3.688591
  786  -3.701566
  791  -3.714528
  796  -3.727478
  801  -3.740416
  806  -3.753341
  811  -3.766255
  816  -3.779157
  821  -3.792048
  826  -3.804927
  831  -3.817796
  836  -3.830654
  841  -3.843501
  846  -3.856338
  851  -3.869165
  856  -3.881982
  861  -3.894789
  866  -3.907586
  871  -3.920375
  876  -3.933153
  881  -3.945923
  886  -3.958684
  891  -3.971436
  896  -3.984180
  901  -3.996915
  906  -4.009641
  911  -4.022360
  916  -4.035070
  921  -4.047773
  926  -4.060468
  931  -4.073155
  936  -4.085835
  941  -4.098508
  946  -4.111173
  951  -4.123832
  956  -4.136483
  961  -4.149127
  966  -4.161765
  971  -4.174396
  976  -4.187021
  981  -4.199639
  986  -4.212251
  991  -4.224857
  996  -4.237456
 1001  -4.250050
 1006  -4.262638
 1011  -4.275220
 1016  -4.287796
 1021  -4.300367
 1026  -4.312932
 1031  -4.325492
 1036  -4.338047
 1041  -4.350596
 1046  -4.363140
 1051  -4.375679
 1056  -4.388213
 1061  -4.400742
 1066  -4.413266
 1071  -4.425786
 1076  -4.438300
 1081  -4.450810
 1086  -4.463316
 1091  -4.475817
 1096  -4.488314
 1101  -4.500806
 1106  -4.513294
 1111  -4.525778
 1116  -4.538258
 1121  -4.550734
 1126  -4.563206
 1131  -4.575673
 1136  -4.588137
 1141  -4.600597
 1146  -4.613053
 1151  -4.625506
 1156  -4.637955
 1161  -4.650400
 1166  -4.662841
 1171  -4.675280
 1176  -4.687714
 1181  -4.700146
 1186  -4.712573
 1191  -4.724998
 1196  -4.737419
 1201  -4.749838
 1206  -4.762253
 1211  -4.774665
 1216  -4.787073
 1221  -4.799479
 1226  -4.811882
 1231  -4.824282
 1236  -4.836679
 1241  -4.849073
 1246  -4.861464
 1251  -4.873853
 1256  -4.886238
 1261  -4.898621
 1266  -4.911002
 1271  -4.923380
 1276  -4.935755
 1281  -4.948127
 1286  -4.960497
 1291  -4.972865
 1296  -4.985230
 1301  -4.997593
 1306  -5.009953
 1311  -5.022311
 1316  -5.034667
 1321  -5.047021
 1326  -5.059372
 1331  -5.071721
 1336  -5.084068
 1341  -5.096412
 1346  -5.108755
 1351  -5.121095
 1356  -5.133433
 1361  -5.145769
 1366  -5.158104
 1371  -5.170436
 1376  -5.182766
 1381  -5.195094
 1386  -5.207421
 1391  -5.219745
 1396  -5.232068
 1401  -5.244389
 1406  -5.256708
 1411  -5.269025
 1416  -5.281340
 1421  -5.293654
 1426  -5.305966
 1431  -5.318276
 1436  -5.330585
 1441  -5.342892
 1446  -5.355197
 1451  -5.367501
 1456  -5.379803
 1461  -5.392103
 1466  -5.404402
 1471  -5.416700
 1476  -5.428995
 1481  -5.441290
 1486  -5.453583
 1491  -5.465874
 1496  -5.478164
 1501  -5.490453
 1506  -5.502740
 1511  -5.515026
 1516  -5.527310
 1521  -5.539593
 1526  -5.551875
 1531  -5.564156
 1536  -5.576435
 1541  -5.588713
 1546  -5.600989
 1551  -5.613265
 1556  -5.625539
 1561  -5.637812
 1566  -5.650083
 1571  -5.662354
 1576  -5.674623
 1581  -5.686891
 1586  -5.699158
 1591  -5.711424
 1596  -5.723689
 1601  -5.735953
 1606  -5.748215
 1611  -5.760477
 1616  -5.772737
 1621  -5.784996
 1626  -5.797255
 1631  -5.809512
 1636  -5.821768
 1641  -5.834023
 1646  -5.846278
 1651  -5.858531
 1656  -5.870783
 1661  -5.883035
 1666  -5.895285
 1671  -5.907535
 1676  -5.919783
 1681  -5.932031
 1686  -5.944278
 1691  -5.956524
 1696  -5.968769
 1701  -5.981013
 1706  -5.993256
 1711  -6.005498
 1716  -6.017740
 1721  -6.029981
 1726  -6.042221
 1731  -6.054460
 1736  -6.066698
 1741  -6.078936
 1746  -6.091172
 1751  -6.103408
 1756  -6.115644
 1761  -6.127878
 1766  -6.140112
 1771  -6.152345
 1776  -6.164577
 1781  -6.176809
 1786  -6.189039
 1791  -6.201270
 1796  -6.213499
 1801  -6.225728
 1806  -6.237956
 1811  -6.250183
 1816  -6.262410
 1821  -6.274636
 1826  -6.286861
 1831  -6.299086
 1836  -6.311310
 1841  -6.323534
 1846  -6.335757
 1851  -6.347979
 1856  -6.360201
 1861  -6.372422
 1866  -6.384642
 1871  -6.396862
 1876  -6.409082
 1881  -6.421300
 1886  -6.433519
 1891  -6.445736
 1896  -6.457953
 1901  -6.470170
 1906  -6.482386
 1911  -6.494601
 1916  -6.506816
 1921  -6.519031
 1926  -6.531245
 1931  -6.543458
 1936  -6.555671
 1941  -6.567883
 1946  -6.580095
 1951  -6.592307
 1956  -6.604518
 1961  -6.616728
 1966  -6.628938
 1971  -6.641148
 1976  -6.653357
 1981  -6.665565
 1986  -6.677773
 1991  -6.689981
 1996  -6.702188
 2001  -6.714395
 2006  -6.726601
 2011  -6.738807
 2016  -6.751013
 2021  -6.763218
 2026  -6.775423
 2031  -6.787627
 2036  -6.799831
 2041  -6.812035
 2046  -6.824238
 2051  -6.836440
 2056  -6.848643
 2061  -6.860845
 2066  -6.873046
 2071  -6.885247
 2076  -6.897448
 2081  -6.909649
 2086  -6.921849
 2091  -6.934048
 2096  -6.946248
 2101  -6.958447
 2106  -6.970646
 2111  -6.982844
 2116  -6.995042
 2121  -7.007240
 2126  -7.019437
 2131  -7.031634
 2136  -7.043831
 2141  -7.056027
 2146  -7.068223
 2151  -7.080419
 2156  -7.092614
 2161  -7.104809
 2166  -7.117004
 2171  -7.129198
 2176  -7.141393
 2181  -7.153587
 2186  -7.165780
 2191  -7.177974
 2196  -7.190167
 2201  -7.202359
 2206  -7.214552
 2211  -7.226744
 2216  -7.238936
 2221  -7.251128
 2226  -7.263319
 2231  -7.275510
 2236  -7.287701
 2241  -7.299892
 2246  -7.312082
 2251  -7.324272
 2256  -7.336462
 2261  -7.348651
 2266  -7.360841
 2271  -7.373030
 2276  -7.385219
 2281  -7.397407
 2286  -7.409596
 2291  -7.421784
 2296  -7.433972
 2301  -7.446159
 2306  -7.458347
 2311  -7.470534
 2316  -7.482721
 2321  -7.494908
 2326  -7.507095
 2331  -7.519281
 2336  -7.531467
 2341  -7.543653
 2346  -7.555839
 2351  -7.568024
 2356  -7.580210
 2361  -7.592395
 2366  -7.604580
 2371  -7.616764
 2376  -7.628949
 2381  -7.641133
 2386  -7.653317
 2391  -7.665501
 2396  -7.677685
 2401  -7.689869
 2406  -7.702052
 2411  -7.714235
 2416  -7.726418
 2421  -7.738601
 2426  -7.750784
 2431  -7.762966
 2436  -7.775149
 2441  -7.787331
 2446  -7.799513
 2451  -7.811695
 2456  -7.823876
 2461  -7.836058
 2466  -7.848239
 2471  -7.860420
 2476  -7.872602
 2481  -7.884782
 2486  -7.896963
 2491  -7.909144
 2496  -7.921324
 2501  -7.933504
 2506  -7.945684
 2511  -7.957864
 2516  -7.970044
 2521  -7.982224
 2526  -7.994403
 2531  -8.006583
 2536  -8.018762
 2541  -8.030941
 2546  -8.043120
 2551  -8.055299
 2556  -8.067477
 2561  -8.079656
 2566  -8.091834
 2571  -8.104013
 2576  -8.116191
 2581  -8.128369
 2586  -8.140547
 2591  -8.152725
 2596  -8.164902
 2601  -8.177080
 2606  -8.189257
 2611  -8.201434
 2616  -8.213612
 2621  -8.225789
 2626  -8.237966
 2631  -8.250142
 2636  -8.262319
 2641  -8.274496
 2646  -8.286672
 2651  -8.298848
 2656  -8.311025
 2661  -8.323201
 2666  -8.335377
 2671  -8.347553
 2676  -8.359729
 2681  -8.371904
 2686  -8.384080
 2691  -8.396255
 2696  -8.408431
 2701  -8.420606
 2706  -8.432781
 2711  -8.444956
 2716  -8.457131
 2721  -8.469306
 2726  -8.481481
 2731  -8.493656
 2736  -8.505831
 2741  -8.518005
 2746  -8.530179
 2751  -8.542354
 2756  -8.554528
 2761  -8.566702
 2766  -8.578876
 2771  -8.591050
 2776  -8.603224
 2781  -8.615398
 2786  -8.627572
 2791  -8.639745
 2796  -8.651919
 2801  -8.664092
 2806  -8.676266
 2811  -8.688439
 2816  -8.700612
 2821  -8.712785
 2826  -8.724959
 2831  -8.737132
 2836  -8.749304
 2841  -8.761477
 2846  -8.773650
 2851  -8.785823
 2856  -8.797995
 2861  -8.810168
 2866  -8.822340
 2871  -8.834513
 2876  -8.846685
 2881  -8.858857
 2886  -8.871030
 2891  -8.883202
 2896  -8.895374
 2901  -8.907546
 2906  -8.919718
 2911  -8.931889
 2916  -8.944061
 2921  -8.956233
 2926  -8.968405
 2931  -8.980576
 2936  -8.992748
 2941  -9.004919
 2946  -9.017091
 2951  -9.029262
 2956  -9.041433
 2961  -9.053604
 2966  -9.065775
 2971  -9.077947
 2976  -9.090118
 2981  -9.102288
 2986  -9.114459
 2991  -9.126630
 2996  -9.138801
 3001  -9.150972
 3006  -9.163143
 3011  -9.175313
 3016  -9.187484
 3021  -9.199654
 3026  -9.211825
 3031  -9.223995
 3036  -9.236166
 3041  -9.248336
 3046  -9.260506
 3051  -9.272676
 3056  -9.284846
 3061  -9.297016
 3066  -9.309187
 3071  -9.321357
 3076  -9.333527
 3081  -9.345697
 3086  -9.357866
 3091  -9.370036
 3096  -9.382206
 3101  -9.394376
 3106  -9.406545
 3111  -9.418715
 3116  -9.430884
 3121  -9.443054
 3126  -9.455223
 3131  -9.467393
 3136  -9.479562
 3141  -9.491732
 3146  -9.503901
 3151  -9.516070
 3156  -9.528239
 3161  -9.540409
 3166  -9.552578
 3171  -9.564747
 3176  -9.576916
 3181  -9.589085
 3186  -9.601254
 3191  -9.613423
 3196  -9.625592
 3201  -9.637761
 3206  -9.649930
 3211  -9.662098
 3216  -9.674267
 3221  -9.686436
 3226  -9.698605
 3231  -9.710773
 3236  -9.722942
 3241  -9.735111
 3246  -9.747279
 3251  -9.759447
 3256  -9.771616
 3261  -9.783785
 3266  -9.795953
 3271  -9.808121
 3276  -9.820289
 3281  -9.832458
 3286  -9.844626
 3291  -9.856794
 3296  -9.868963
 3301  -9.881131
 3306  -9.893299
 3311  -9.905466
 3316  -9.917634
 3321  -9.929803
 3326  -9.941971
 3331  -9.954139
 3336  -9.966306
 3341  -9.978474
 3346  -9.990643
 3351  -10.002810
 3356  -10.014978
 3361  -10.027146
 3366  -10.039314
 3371  -10.051482
 3376  -10.063649
 3381  -10.075817
 3386  -10.087985
 3391  -10.100152
 3396  -10.112319
 3401  -10.124487
 3406  -10.136655
 3411  -10.148822
 3416  -10.160990
 3421  -10.173157
 3426  -10.185325
 3431  -10.197491
 3436  -10.209659
 3441  -10.221826
 3446  -10.233995
 3451  -10.246162
 3456  -10.258329
 3461  -10.270497
 3466  -10.282664
 3471  -10.294831
 3476  -10.306998
 3481  -10.319165
 3486  -10.331333
 3491  -10.343499
 3496  -10.355667
 3501  -10.367834


==> figures/glob-ipiano-altproj-0_45-timing.dat <==
0.000000  0.000000
0.081200  -0.322278
0.167690  -0.357456
0.245108  -0.390301
0.322877  -0.420889
0.400928  -0.449430
0.478479  -0.476125
0.556399  -0.501166
0.634007  -0.524721
0.712349  -0.546944
0.790237  -0.567969
0.871442  -0.587915
0.952140  -0.606889
1.034217  -0.624984
1.114319  -0.642286
1.193789  -0.658870
1.274373  -0.674803
1.354060  -0.690147
1.432326  -0.704956
1.512123  -0.719278
1.594431  -0.733156
1.673246  -0.746629
1.754432  -0.759729
1.835052  -0.772487
1.914621  -0.784930
1.992522  -0.797080
2.071904  -0.808958
2.149575  -0.820582
2.227742  -0.831968
2.305495  -0.843130
2.383203  -0.854080
2.461154  -0.864831
2.539644  -0.875391
2.617696  -0.885769
2.695730  -0.895974
2.773499  -0.906012
2.851092  -0.915890
2.928999  -0.925614
3.006714  -0.935189
3.084249  -0.944621
3.161633  -0.953914
3.239150  -0.963072
3.316352  -0.972099
3.394777  -0.980999
3.473923  -0.989775
3.553271  -0.998432
3.630649  -1.006972
3.710194  -1.015398
3.789643  -1.023714
3.868545  -1.031921
3.958322  -1.040024
4.041018  -1.048024
4.122145  -1.055924
4.201331  -1.063727
4.280910  -1.071436
4.359949  -1.079052
4.437648  -1.086578
4.515102  -1.094017
4.592750  -1.101370
4.670299  -1.108639
4.748198  -1.115828
4.825977  -1.122938
4.903201  -1.129971
4.983248  -1.136929
5.062718  -1.143814
5.142529  -1.150628
5.220848  -1.157373
5.298062  -1.164051
5.379040  -1.170663
5.459206  -1.177211
5.538025  -1.183698
5.615653  -1.190124
5.692827  -1.196491
5.772310  -1.202801
5.849348  -1.209056
5.926713  -1.215256
6.004897  -1.221404
6.083878  -1.227500
6.161553  -1.233546
6.239019  -1.239544
6.324471  -1.245495
6.404432  -1.251400
6.482514  -1.257260
6.560847  -1.263076
6.638893  -1.268851
6.716606  -1.274584
6.794765  -1.280276
6.876103  -1.285930
6.954624  -1.291546
7.032405  -1.297125
7.110623  -1.302667
7.189592  -1.308175
7.268221  -1.313648
7.346109  -1.319088
7.424059  -1.324496
7.501936  -1.329872
7.580297  -1.335217
7.659643  -1.340532
7.737422  -1.345818
7.815346  -1.351076
7.893099  -1.356305
7.970860  -1.361508
8.048574  -1.366684
8.127263  -1.371834
8.213396  -1.376960
8.290583  -1.382060
8.368211  -1.387137
8.445586  -1.392190
8.524076  -1.397221
8.601961  -1.402229
8.679704  -1.407216
8.758368  -1.412181
8.836250  -1.417126
8.914088  -1.422050
8.991765  -1.426955
9.069692  -1.431840
9.146883  -1.436706
9.224452  -1.441554
9.302080  -1.446383
9.380797  -1.451195
9.465590  -1.455990
9.554067  -1.460767
9.640421  -1.465528
9.718061  -1.470273
9.795821  -1.475002
9.873515  -1.479715
9.951306  -1.484413
10.029261  -1.489096
10.106913  -1.493764
10.185408  -1.498418
10.263153  -1.503058
10.341298  -1.507684
10.419364  -1.512296
10.497899  -1.516895
10.577295  -1.521481
10.655186  -1.526055
10.733106  -1.530615
10.811325  -1.535163
10.893057  -1.539699
10.970903  -1.544224
11.049649  -1.548736
11.127419  -1.553237
11.206091  -1.557727
11.296899  -1.562205
11.393040  -1.566672
11.472660  -1.571129
11.550267  -1.575575
11.630826  -1.580011
11.710351  -1.584436
11.788327  -1.588852
11.866891  -1.593257
11.945662  -1.597652
12.023967  -1.602038
12.103375  -1.606415
12.184039  -1.610781
12.262010  -1.615139
12.339904  -1.619488
12.417763  -1.623827
12.502824  -1.628158
12.580882  -1.632480
12.663093  -1.636793
12.743383  -1.641098
12.825167  -1.645395
12.905603  -1.649683
12.986106  -1.653963
13.063866  -1.658235
13.141927  -1.662498
13.220230  -1.666754
13.297780  -1.671003
13.375486  -1.675243
13.453044  -1.679476
13.531002  -1.683701
13.610143  -1.687919
13.688604  -1.692130
13.767405  -1.696333
13.846366  -1.700529
13.925836  -1.704718
14.006800  -1.708900
14.087539  -1.713076
14.164893  -1.717244
14.242362  -1.721405
14.324477  -1.725560
14.412259  -1.729708
14.491133  -1.733849
14.570419  -1.737984
14.650176  -1.742112
14.729184  -1.746234
14.809482  -1.750349
14.890103  -1.754459
14.973504  -1.758562
15.051200  -1.762658
15.128963  -1.766749
15.207362  -1.770834
15.286945  -1.774912
15.364726  -1.778985
15.443709  -1.783052
15.521855  -1.787113
15.599905  -1.791168
15.677851  -1.795217
15.755647  -1.799261
15.835334  -1.803298
15.915261  -1.807331
16.006561  -1.811358
16.090240  -1.815379
16.184235  -1.819395
16.280218  -1.823405
16.364990  -1.827410
16.443084  -1.831409
16.531210  -1.835404
16.611080  -1.839393
16.690065  -1.843376
16.774861  -1.847355
16.856266  -1.851328
16.939414  -1.855296
17.021015  -1.859260
17.100609  -1.863218
17.180239  -1.867171
17.260279  -1.871119
17.340444  -1.875062
17.419038  -1.879001
17.497321  -1.882934
17.575690  -1.886863
17.653805  -1.890786
17.733762  -1.894706
17.812360  -1.898620
17.892216  -1.902529
17.973228  -1.906434
18.053436  -1.910335
18.131253  -1.914230
18.209041  -1.918121
18.287121  -1.922008
18.365184  -1.925890
18.443988  -1.929767
18.523711  -1.933640
18.601374  -1.937509
18.681917  -1.941373
18.760296  -1.945233
18.839008  -1.949088
18.916325  -1.952939
18.993836  -1.956786
19.071661  -1.960629
19.149338  -1.964467
19.227834  -1.968301
19.306196  -1.972131
19.383929  -1.975956
19.461687  -1.979778
19.540436  -1.983595
19.618015  -1.987408
19.695778  -1.991217
19.773557  -1.995023
19.851184  -1.998824
19.928879  -2.002621
20.006516  -2.006414
20.084030  -2.010203
20.161409  -2.013988
20.239142  -2.017769
20.317528  -2.021546
20.396501  -2.025320
20.474473  -2.029090
20.553421  -2.032855
20.630842  -2.036617
20.712988  -2.040375
20.796986  -2.044130
20.884092  -2.047880
20.970663  -2.051627
21.060474  -2.055370
21.160327  -2.059110
21.254743  -2.062846
21.347765  -2.066578
21.443696  -2.070306
21.551723  -2.074031
21.652637  -2.077752
21.750059  -2.081470
21.845215  -2.085184
21.939798  -2.088895
22.019673  -2.092602
22.098168  -2.096305
22.176294  -2.100006
22.263099  -2.103702
22.344545  -2.107395
22.424664  -2.111085
22.505343  -2.114771
22.584499  -2.118454
22.665038  -2.122134
22.743704  -2.125810
22.822441  -2.129483
22.904631  -2.133152
22.999415  -2.136818
23.088780  -2.140481
23.174008  -2.144141
23.259539  -2.147797
23.350873  -2.151450
23.447690  -2.155100
23.535694  -2.158746
23.616621  -2.162390
23.696041  -2.166030
23.773512  -2.169667
23.850784  -2.173300
23.944445  -2.176931
24.045248  -2.180559
24.150537  -2.184183
24.245762  -2.187804
24.339163  -2.191423
24.417347  -2.195038
24.494884  -2.198650
24.572716  -2.202259
24.651173  -2.205865
24.728949  -2.209468
24.807909  -2.213068
24.885756  -2.216665
24.963501  -2.220259
25.041773  -2.223850
25.119838  -2.227438
25.197501  -2.231023
25.275212  -2.234605
25.353525  -2.238185
25.431677  -2.241761
25.510102  -2.245334
25.588715  -2.248905
25.666326  -2.252473
25.744404  -2.256038
25.825523  -2.259600
25.908059  -2.263159
25.985770  -2.266716
26.063430  -2.270269
26.141262  -2.273820
26.219495  -2.277368
26.297419  -2.280914
26.375401  -2.284456
26.453555  -2.287996
26.531614  -2.291533
26.609621  -2.295067
26.687889  -2.298599
26.766292  -2.302128
26.843868  -2.305654
26.921482  -2.309178
26.999371  -2.312699
27.077408  -2.316217
27.155069  -2.319733
27.233391  -2.323246
27.312245  -2.326756
27.403640  -2.330264
27.481596  -2.333769
27.559707  -2.337272
27.637254  -2.340772
27.714702  -2.344270
27.799232  -2.347765
27.894340  -2.351257
27.988372  -2.354747
28.080124  -2.358234
28.163545  -2.361719
28.241792  -2.365201
28.321259  -2.368681
28.412093  -2.372158
28.503334  -2.375633
28.594486  -2.379105
28.685386  -2.382575
28.776355  -2.386043
28.867429  -2.389508
28.962569  -2.392970
29.063235  -2.396430
29.162096  -2.399888
29.254623  -2.403343
29.335774  -2.406796
29.413034  -2.410247
29.490846  -2.413695
29.568184  -2.417141
29.645663  -2.420584
29.722945  -2.424025
29.801340  -2.427464
29.879540  -2.430901
29.957107  -2.434335
30.034535  -2.437766
30.112571  -2.441196
30.192948  -2.444623
30.270711  -2.448048
30.348096  -2.451471
30.425407  -2.454891
30.502828  -2.458309
30.580386  -2.461725
30.659031  -2.465138
30.737252  -2.468550
30.814557  -2.471959
30.892596  -2.475365
30.970289  -2.478770
31.048119  -2.482172
31.125640  -2.485573
31.203756  -2.488971
31.281117  -2.492366
31.359715  -2.495760
31.437585  -2.499151
31.515761  -2.502541
31.594245  -2.505928
31.671978  -2.509313
31.749744  -2.512696
31.828145  -2.516076
31.906173  -2.519455
31.983836  -2.522831
32.061328  -2.526205
32.139544  -2.529578
32.217279  -2.532948
32.296172  -2.536316
32.373884  -2.539682
32.451996  -2.543045
32.530822  -2.546407
32.608310  -2.549767
32.686241  -2.553124
32.763927  -2.556480
32.845285  -2.559833
32.926018  -2.563185
33.003757  -2.566534
33.081420  -2.569881
33.166165  -2.573227
33.260226  -2.576570
33.351328  -2.579911
33.442622  -2.583251
33.534132  -2.586588
33.625030  -2.589923
33.716348  -2.593257
33.807139  -2.596588
33.888913  -2.599917
33.972144  -2.603245
34.053585  -2.606570
34.135204  -2.609893
34.213574  -2.613215
34.300904  -2.616534
34.382313  -2.619852
34.467916  -2.623168
34.545432  -2.626481
34.622892  -2.629793
34.700452  -2.633103
34.778104  -2.636411
34.856448  -2.639717
34.934798  -2.643021
35.013796  -2.646323
35.091334  -2.649624
35.169846  -2.652922
35.249057  -2.656219
35.326485  -2.659514
35.403818  -2.662806
35.481181  -2.666097
35.558877  -2.669387
35.637000  -2.672674
35.715370  -2.675959
35.793275  -2.679243
35.870844  -2.682524
35.951750  -2.685804
36.030022  -2.689082
36.107895  -2.692359
36.186110  -2.695633
36.263770  -2.698906
36.345510  -2.702176
36.445766  -2.705445
36.542465  -2.708713
36.644540  -2.711978
36.747340  -2.715241
36.845208  -2.718503
36.948550  -2.721763
37.050586  -2.725021
37.152548  -2.728278
37.249923  -2.731533
37.349970  -2.734786
37.453747  -2.738037
37.559914  -2.741286
37.662307  -2.744534
37.762939  -2.747780
37.860648  -2.751024
37.958005  -2.754266
38.047847  -2.757507
38.144681  -2.760746
38.229666  -2.763983
38.327226  -2.767219
38.429313  -2.770452
38.524471  -2.773685
38.609368  -2.776915
38.703335  -2.780144
38.791781  -2.783371
38.883255  -2.786596
38.984373  -2.789819
39.075905  -2.793041
39.177552  -2.796262
39.275402  -2.799480
39.374113  -2.802697
39.475327  -2.805912
39.561463  -2.809126
39.657657  -2.812337
39.756227  -2.815548
39.844199  -2.818756
39.945035  -2.821963
40.046242  -2.825168
40.148219  -2.828372
40.251890  -2.831574
40.358262  -2.834774
40.459510  -2.837973
40.562436  -2.841170
40.646903  -2.844365
40.745899  -2.847559
40.849732  -2.850751
40.959750  -2.853942
41.057892  -2.857131
41.163481  -2.860318
41.267438  -2.863504
41.373015  -2.866688
41.472955  -2.869871
41.564099  -2.873052
41.656262  -2.876231
41.752558  -2.879409
41.857500  -2.882585
41.961608  -2.885760
42.063778  -2.888933
42.164343  -2.892104
42.266791  -2.895274
42.370871  -2.898442
42.474529  -2.901609
42.580874  -2.904774
42.684592  -2.907938
42.788870  -2.911100
42.893889  -2.914261
42.998214  -2.917420
43.090174  -2.920577
43.184887  -2.923733
43.267411  -2.926888
43.354087  -2.930040
43.450973  -2.933192
43.544547  -2.936342
43.634617  -2.939490
43.729188  -2.942637
43.831967  -2.945782
43.941849  -2.948926
44.044552  -2.952068
44.153725  -2.955209
44.259309  -2.958348
44.367542  -2.961486
44.473134  -2.964622
44.579781  -2.967757
44.681519  -2.970890
44.786968  -2.974022
44.878951  -2.977152
44.959129  -2.980281
45.038874  -2.983408
45.117333  -2.986534
45.196416  -2.989658
45.275495  -2.992781
45.355819  -2.995902
45.433557  -2.999022
45.513642  -3.002141
45.591256  -3.005258
45.669133  -3.008373
45.747107  -3.011487
45.824557  -3.014600
45.902294  -3.017711
45.980872  -3.020821
46.059339  -3.023929
46.137433  -3.027036
46.214960  -3.030142
46.297558  -3.033246
46.376020  -3.036348
46.453785  -3.039450
46.531201  -3.042549
46.609084  -3.045648
46.687038  -3.048744
46.764453  -3.051840
46.843002  -3.054934
46.921112  -3.058027
46.998887  -3.061118
47.078571  -3.064208
47.174132  -3.067296
47.270514  -3.070383
47.365481  -3.073469
47.460940  -3.076553
47.556871  -3.079636
47.648535  -3.082717
47.740829  -3.085797
47.837225  -3.088876
47.925438  -3.091953
48.013629  -3.095029
48.101278  -3.098104
48.189453  -3.101177
48.277222  -3.104249
48.365343  -3.107319
48.453281  -3.110388
48.535642  -3.113456
48.614328  -3.116522
48.691625  -3.119587
48.769394  -3.122651
48.847040  -3.125713
48.924403  -3.128774
49.001662  -3.131833
49.079097  -3.134892
49.156478  -3.137948
49.233886  -3.141004
49.311178  -3.144058
49.389702  -3.147111
49.466978  -3.150162
49.544396  -3.153213
49.621484  -3.156261
49.699022  -3.159309
49.776534  -3.162355
49.853534  -3.165400
49.931012  -3.168444
50.008785  -3.171486
50.086775  -3.174527
50.164943  -3.177566
50.243204  -3.180605
50.320490  -3.183642
50.397834  -3.186677
50.475195  -3.189712
50.552974  -3.192745
50.631073  -3.195776
50.708842  -3.198807
50.786332  -3.201836
50.863926  -3.204864
50.941345  -3.207890
51.019763  -3.210916
51.098415  -3.213940
51.175918  -3.216963
51.253347  -3.219984
51.331326  -3.223004
51.408882  -3.226023
51.486671  -3.229041
51.564117  -3.232057
51.641775  -3.235072
51.719811  -3.238086
51.797419  -3.241099
51.875909  -3.244110
51.953830  -3.247120
52.031495  -3.250129
52.108815  -3.253136
52.186818  -3.256142
52.264257  -3.259148
52.341570  -3.262151
52.419308  -3.265154
52.496561  -3.268155
52.574031  -3.271155
52.652554  -3.274154
52.739933  -3.277152
52.826529  -3.280148
52.908862  -3.283143
52.991777  -3.286137
53.082395  -3.289129
53.174391  -3.292121
53.265023  -3.295111
53.353761  -3.298100
53.442160  -3.301088
53.530524  -3.304074
53.615212  -3.307060
53.694002  -3.310044
53.771907  -3.313027
53.849722  -3.316008
53.927433  -3.318989
54.006194  -3.321968
54.096734  -3.324946
54.183615  -3.327923
54.265957  -3.330899
54.347992  -3.333873
54.433237  -3.336846
54.522919  -3.339818
54.608360  -3.342789
54.694830  -3.345759
54.778150  -3.348728
54.855318  -3.351695
54.932548  -3.354661
55.009487  -3.357626
55.087558  -3.360590
55.165328  -3.363552
55.243612  -3.366514
55.323645  -3.369474
55.401815  -3.372433
55.479793  -3.375391
55.557650  -3.378348
55.635515  -3.381304
55.714324  -3.384258
55.791934  -3.387211
55.870148  -3.390164
55.948371  -3.393115
56.026312  -3.396064
56.105075  -3.399013
56.183394  -3.401961
56.261346  -3.404907
56.339494  -3.407852
56.417631  -3.410796
56.496047  -3.413739
56.574004  -3.416681
56.651950  -3.419622
56.729821  -3.422561
56.807796  -3.425500
56.885126  -3.428437
56.962985  -3.431373
57.041596  -3.434308
57.118988  -3.437242
57.196369  -3.440175
57.273724  -3.443107
57.351410  -3.446038
57.428645  -3.448967
57.505969  -3.451895
57.583328  -3.454823
57.661213  -3.457749
57.739071  -3.460674
57.817256  -3.463598
57.897340  -3.466520
57.975021  -3.469442


==> figures/glob-ipiano-altproj-0_45.dat <==
    1  0.000000
    6  -0.322278
   11  -0.357456
   16  -0.390301
   21  -0.420889
   26  -0.449430
   31  -0.476125
   36  -0.501166
   41  -0.524721
   46  -0.546944
   51  -0.567969
   56  -0.587915
   61  -0.606889
   66  -0.624984
   71  -0.642286
   76  -0.658870
   81  -0.674803
   86  -0.690147
   91  -0.704956
   96  -0.719278
  101  -0.733156
  106  -0.746629
  111  -0.759729
  116  -0.772487
  121  -0.784930
  126  -0.797080
  131  -0.808958
  136  -0.820582
  141  -0.831968
  146  -0.843130
  151  -0.854080
  156  -0.864831
  161  -0.875391
  166  -0.885769
  171  -0.895974
  176  -0.906012
  181  -0.915890
  186  -0.925614
  191  -0.935189
  196  -0.944621
  201  -0.953914
  206  -0.963072
  211  -0.972099
  216  -0.980999
  221  -0.989775
  226  -0.998432
  231  -1.006972
  236  -1.015398
  241  -1.023714
  246  -1.031921
  251  -1.040024
  256  -1.048024
  261  -1.055924
  266  -1.063727
  271  -1.071436
  276  -1.079052
  281  -1.086578
  286  -1.094017
  291  -1.101370
  296  -1.108639
  301  -1.115828
  306  -1.122938
  311  -1.129971
  316  -1.136929
  321  -1.143814
  326  -1.150628
  331  -1.157373
  336  -1.164051
  341  -1.170663
  346  -1.177211
  351  -1.183698
  356  -1.190124
  361  -1.196491
  366  -1.202801
  371  -1.209056
  376  -1.215256
  381  -1.221404
  386  -1.227500
  391  -1.233546
  396  -1.239544
  401  -1.245495
  406  -1.251400
  411  -1.257260
  416  -1.263076
  421  -1.268851
  426  -1.274584
  431  -1.280276
  436  -1.285930
  441  -1.291546
  446  -1.297125
  451  -1.302667
  456  -1.308175
  461  -1.313648
  466  -1.319088
  471  -1.324496
  476  -1.329872
  481  -1.335217
  486  -1.340532
  491  -1.345818
  496  -1.351076
  501  -1.356305
  506  -1.361508
  511  -1.366684
  516  -1.371834
  521  -1.376960
  526  -1.382060
  531  -1.387137
  536  -1.392190
  541  -1.397221
  546  -1.402229
  551  -1.407216
  556  -1.412181
  561  -1.417126
  566  -1.422050
  571  -1.426955
  576  -1.431840
  581  -1.436706
  586  -1.441554
  591  -1.446383
  596  -1.451195
  601  -1.455990
  606  -1.460767
  611  -1.465528
  616  -1.470273
  621  -1.475002
  626  -1.479715
  631  -1.484413
  636  -1.489096
  641  -1.493764
  646  -1.498418
  651  -1.503058
  656  -1.507684
  661  -1.512296
  666  -1.516895
  671  -1.521481
  676  -1.526055
  681  -1.530615
  686  -1.535163
  691  -1.539699
  696  -1.544224
  701  -1.548736
  706  -1.553237
  711  -1.557727
  716  -1.562205
  721  -1.566672
  726  -1.571129
  731  -1.575575
  736  -1.580011
  741  -1.584436
  746  -1.588852
  751  -1.593257
  756  -1.597652
  761  -1.602038
  766  -1.606415
  771  -1.610781
  776  -1.615139
  781  -1.619488
  786  -1.623827
  791  -1.628158
  796  -1.632480
  801  -1.636793
  806  -1.641098
  811  -1.645395
  816  -1.649683
  821  -1.653963
  826  -1.658235
  831  -1.662498
  836  -1.666754
  841  -1.671003
  846  -1.675243
  851  -1.679476
  856  -1.683701
  861  -1.687919
  866  -1.692130
  871  -1.696333
  876  -1.700529
  881  -1.704718
  886  -1.708900
  891  -1.713076
  896  -1.717244
  901  -1.721405
  906  -1.725560
  911  -1.729708
  916  -1.733849
  921  -1.737984
  926  -1.742112
  931  -1.746234
  936  -1.750349
  941  -1.754459
  946  -1.758562
  951  -1.762658
  956  -1.766749
  961  -1.770834
  966  -1.774912
  971  -1.778985
  976  -1.783052
  981  -1.787113
  986  -1.791168
  991  -1.795217
  996  -1.799261
 1001  -1.803298
 1006  -1.807331
 1011  -1.811358
 1016  -1.815379
 1021  -1.819395
 1026  -1.823405
 1031  -1.827410
 1036  -1.831409
 1041  -1.835404
 1046  -1.839393
 1051  -1.843376
 1056  -1.847355
 1061  -1.851328
 1066  -1.855296
 1071  -1.859260
 1076  -1.863218
 1081  -1.867171
 1086  -1.871119
 1091  -1.875062
 1096  -1.879001
 1101  -1.882934
 1106  -1.886863
 1111  -1.890786
 1116  -1.894706
 1121  -1.898620
 1126  -1.902529
 1131  -1.906434
 1136  -1.910335
 1141  -1.914230
 1146  -1.918121
 1151  -1.922008
 1156  -1.925890
 1161  -1.929767
 1166  -1.933640
 1171  -1.937509
 1176  -1.941373
 1181  -1.945233
 1186  -1.949088
 1191  -1.952939
 1196  -1.956786
 1201  -1.960629
 1206  -1.964467
 1211  -1.968301
 1216  -1.972131
 1221  -1.975956
 1226  -1.979778
 1231  -1.983595
 1236  -1.987408
 1241  -1.991217
 1246  -1.995023
 1251  -1.998824
 1256  -2.002621
 1261  -2.006414
 1266  -2.010203
 1271  -2.013988
 1276  -2.017769
 1281  -2.021546
 1286  -2.025320
 1291  -2.029090
 1296  -2.032855
 1301  -2.036617
 1306  -2.040375
 1311  -2.044130
 1316  -2.047880
 1321  -2.051627
 1326  -2.055370
 1331  -2.059110
 1336  -2.062846
 1341  -2.066578
 1346  -2.070306
 1351  -2.074031
 1356  -2.077752
 1361  -2.081470
 1366  -2.085184
 1371  -2.088895
 1376  -2.092602
 1381  -2.096305
 1386  -2.100006
 1391  -2.103702
 1396  -2.107395
 1401  -2.111085
 1406  -2.114771
 1411  -2.118454
 1416  -2.122134
 1421  -2.125810
 1426  -2.129483
 1431  -2.133152
 1436  -2.136818
 1441  -2.140481
 1446  -2.144141
 1451  -2.147797
 1456  -2.151450
 1461  -2.155100
 1466  -2.158746
 1471  -2.162390
 1476  -2.166030
 1481  -2.169667
 1486  -2.173300
 1491  -2.176931
 1496  -2.180559
 1501  -2.184183
 1506  -2.187804
 1511  -2.191423
 1516  -2.195038
 1521  -2.198650
 1526  -2.202259
 1531  -2.205865
 1536  -2.209468
 1541  -2.213068
 1546  -2.216665
 1551  -2.220259
 1556  -2.223850
 1561  -2.227438
 1566  -2.231023
 1571  -2.234605
 1576  -2.238185
 1581  -2.241761
 1586  -2.245334
 1591  -2.248905
 1596  -2.252473
 1601  -2.256038
 1606  -2.259600
 1611  -2.263159
 1616  -2.266716
 1621  -2.270269
 1626  -2.273820
 1631  -2.277368
 1636  -2.280914
 1641  -2.284456
 1646  -2.287996
 1651  -2.291533
 1656  -2.295067
 1661  -2.298599
 1666  -2.302128
 1671  -2.305654
 1676  -2.309178
 1681  -2.312699
 1686  -2.316217
 1691  -2.319733
 1696  -2.323246
 1701  -2.326756
 1706  -2.330264
 1711  -2.333769
 1716  -2.337272
 1721  -2.340772
 1726  -2.344270
 1731  -2.347765
 1736  -2.351257
 1741  -2.354747
 1746  -2.358234
 1751  -2.361719
 1756  -2.365201
 1761  -2.368681
 1766  -2.372158
 1771  -2.375633
 1776  -2.379105
 1781  -2.382575
 1786  -2.386043
 1791  -2.389508
 1796  -2.392970
 1801  -2.396430
 1806  -2.399888
 1811  -2.403343
 1816  -2.406796
 1821  -2.410247
 1826  -2.413695
 1831  -2.417141
 1836  -2.420584
 1841  -2.424025
 1846  -2.427464
 1851  -2.430901
 1856  -2.434335
 1861  -2.437766
 1866  -2.441196
 1871  -2.444623
 1876  -2.448048
 1881  -2.451471
 1886  -2.454891
 1891  -2.458309
 1896  -2.461725
 1901  -2.465138
 1906  -2.468550
 1911  -2.471959
 1916  -2.475365
 1921  -2.478770
 1926  -2.482172
 1931  -2.485573
 1936  -2.488971
 1941  -2.492366
 1946  -2.495760
 1951  -2.499151
 1956  -2.502541
 1961  -2.505928
 1966  -2.509313
 1971  -2.512696
 1976  -2.516076
 1981  -2.519455
 1986  -2.522831
 1991  -2.526205
 1996  -2.529578
 2001  -2.532948
 2006  -2.536316
 2011  -2.539682
 2016  -2.543045
 2021  -2.546407
 2026  -2.549767
 2031  -2.553124
 2036  -2.556480
 2041  -2.559833
 2046  -2.563185
 2051  -2.566534
 2056  -2.569881
 2061  -2.573227
 2066  -2.576570
 2071  -2.579911
 2076  -2.583251
 2081  -2.586588
 2086  -2.589923
 2091  -2.593257
 2096  -2.596588
 2101  -2.599917
 2106  -2.603245
 2111  -2.606570
 2116  -2.609893
 2121  -2.613215
 2126  -2.616534
 2131  -2.619852
 2136  -2.623168
 2141  -2.626481
 2146  -2.629793
 2151  -2.633103
 2156  -2.636411
 2161  -2.639717
 2166  -2.643021
 2171  -2.646323
 2176  -2.649624
 2181  -2.652922
 2186  -2.656219
 2191  -2.659514
 2196  -2.662806
 2201  -2.666097
 2206  -2.669387
 2211  -2.672674
 2216  -2.675959
 2221  -2.679243
 2226  -2.682524
 2231  -2.685804
 2236  -2.689082
 2241  -2.692359
 2246  -2.695633
 2251  -2.698906
 2256  -2.702176
 2261  -2.705445
 2266  -2.708713
 2271  -2.711978
 2276  -2.715241
 2281  -2.718503
 2286  -2.721763
 2291  -2.725021
 2296  -2.728278
 2301  -2.731533
 2306  -2.734786
 2311  -2.738037
 2316  -2.741286
 2321  -2.744534
 2326  -2.747780
 2331  -2.751024
 2336  -2.754266
 2341  -2.757507
 2346  -2.760746
 2351  -2.763983
 2356  -2.767219
 2361  -2.770452
 2366  -2.773685
 2371  -2.776915
 2376  -2.780144
 2381  -2.783371
 2386  -2.786596
 2391  -2.789819
 2396  -2.793041
 2401  -2.796262
 2406  -2.799480
 2411  -2.802697
 2416  -2.805912
 2421  -2.809126
 2426  -2.812337
 2431  -2.815548
 2436  -2.818756
 2441  -2.821963
 2446  -2.825168
 2451  -2.828372
 2456  -2.831574
 2461  -2.834774
 2466  -2.837973
 2471  -2.841170
 2476  -2.844365
 2481  -2.847559
 2486  -2.850751
 2491  -2.853942
 2496  -2.857131
 2501  -2.860318
 2506  -2.863504
 2511  -2.866688
 2516  -2.869871
 2521  -2.873052
 2526  -2.876231
 2531  -2.879409
 2536  -2.882585
 2541  -2.885760
 2546  -2.888933
 2551  -2.892104
 2556  -2.895274
 2561  -2.898442
 2566  -2.901609
 2571  -2.904774
 2576  -2.907938
 2581  -2.911100
 2586  -2.914261
 2591  -2.917420
 2596  -2.920577
 2601  -2.923733
 2606  -2.926888
 2611  -2.930040
 2616  -2.933192
 2621  -2.936342
 2626  -2.939490
 2631  -2.942637
 2636  -2.945782
 2641  -2.948926
 2646  -2.952068
 2651  -2.955209
 2656  -2.958348
 2661  -2.961486
 2666  -2.964622
 2671  -2.967757
 2676  -2.970890
 2681  -2.974022
 2686  -2.977152
 2691  -2.980281
 2696  -2.983408
 2701  -2.986534
 2706  -2.989658
 2711  -2.992781
 2716  -2.995902
 2721  -2.999022
 2726  -3.002141
 2731  -3.005258
 2736  -3.008373
 2741  -3.011487
 2746  -3.014600
 2751  -3.017711
 2756  -3.020821
 2761  -3.023929
 2766  -3.027036
 2771  -3.030142
 2776  -3.033246
 2781  -3.036348
 2786  -3.039450
 2791  -3.042549
 2796  -3.045648
 2801  -3.048744
 2806  -3.051840
 2811  -3.054934
 2816  -3.058027
 2821  -3.061118
 2826  -3.064208
 2831  -3.067296
 2836  -3.070383
 2841  -3.073469
 2846  -3.076553
 2851  -3.079636
 2856  -3.082717
 2861  -3.085797
 2866  -3.088876
 2871  -3.091953
 2876  -3.095029
 2881  -3.098104
 2886  -3.101177
 2891  -3.104249
 2896  -3.107319
 2901  -3.110388
 2906  -3.113456
 2911  -3.116522
 2916  -3.119587
 2921  -3.122651
 2926  -3.125713
 2931  -3.128774
 2936  -3.131833
 2941  -3.134892
 2946  -3.137948
 2951  -3.141004
 2956  -3.144058
 2961  -3.147111
 2966  -3.150162
 2971  -3.153213
 2976  -3.156261
 2981  -3.159309
 2986  -3.162355
 2991  -3.165400
 2996  -3.168444
 3001  -3.171486
 3006  -3.174527
 3011  -3.177566
 3016  -3.180605
 3021  -3.183642
 3026  -3.186677
 3031  -3.189712
 3036  -3.192745
 3041  -3.195776
 3046  -3.198807
 3051  -3.201836
 3056  -3.204864
 3061  -3.207890
 3066  -3.210916
 3071  -3.213940
 3076  -3.216963
 3081  -3.219984
 3086  -3.223004
 3091  -3.226023
 3096  -3.229041
 3101  -3.232057
 3106  -3.235072
 3111  -3.238086
 3116  -3.241099
 3121  -3.244110
 3126  -3.247120
 3131  -3.250129
 3136  -3.253136
 3141  -3.256142
 3146  -3.259148
 3151  -3.262151
 3156  -3.265154
 3161  -3.268155
 3166  -3.271155
 3171  -3.274154
 3176  -3.277152
 3181  -3.280148
 3186  -3.283143
 3191  -3.286137
 3196  -3.289129
 3201  -3.292121
 3206  -3.295111
 3211  -3.298100
 3216  -3.301088
 3221  -3.304074
 3226  -3.307060
 3231  -3.310044
 3236  -3.313027
 3241  -3.316008
 3246  -3.318989
 3251  -3.321968
 3256  -3.324946
 3261  -3.327923
 3266  -3.330899
 3271  -3.333873
 3276  -3.336846
 3281  -3.339818
 3286  -3.342789
 3291  -3.345759
 3296  -3.348728
 3301  -3.351695
 3306  -3.354661
 3311  -3.357626
 3316  -3.360590
 3321  -3.363552
 3326  -3.366514
 3331  -3.369474
 3336  -3.372433
 3341  -3.375391
 3346  -3.378348
 3351  -3.381304
 3356  -3.384258
 3361  -3.387211
 3366  -3.390164
 3371  -3.393115
 3376  -3.396064
 3381  -3.399013
 3386  -3.401961
 3391  -3.404907
 3396  -3.407852
 3401  -3.410796
 3406  -3.413739
 3411  -3.416681
 3416  -3.419622
 3421  -3.422561
 3426  -3.425500
 3431  -3.428437
 3436  -3.431373
 3441  -3.434308
 3446  -3.437242
 3451  -3.440175
 3456  -3.443107
 3461  -3.446038
 3466  -3.448967
 3471  -3.451895
 3476  -3.454823
 3481  -3.457749
 3486  -3.460674
 3491  -3.463598
 3496  -3.466520
 3501  -3.469442


==> figures/glob-ipiano-altproj-bt-0_45-timing.dat <==
0.000000  0.000000
0.140599  -0.528171
0.220229  -0.712511
0.299091  -0.856819
0.378220  -1.007631
0.456920  -1.174316
0.535766  -1.362413
0.614828  -1.575154
0.697754  -1.814930
0.799784  -2.086506
0.898512  -2.399301
0.997427  -2.767203
1.108356  -3.213389
1.246420  -3.725964
1.384814  -4.271571
1.572405  -4.810273
1.695675  -5.230174
1.824058  -5.626028
1.952901  -6.019000
2.086514  -6.408133
2.243060  -6.798156
2.404663  -7.185489
2.534361  -7.572667
2.676289  -7.959338
2.807853  -8.343355
2.938008  -8.727801
3.070463  -9.112590
3.251177  -9.496359
3.404787  -9.880028
3.575452  -10.262426
3.760182  -10.644602
3.905837  -11.025965
4.046191  -11.408150
4.218327  -11.789029
4.373770  -12.168399
4.513814  -12.549495
4.650139  -12.930883
4.801591  -13.305459
4.931791  -13.627129
5.159796  -13.847238
5.600322  -13.905008
5.672398  -13.934228
5.978575  -13.937718
6.049575  -13.944429
6.139009  -13.952169
6.211075  -13.970369
6.396173  -13.980519
6.485460  -13.986050
6.575003  -14.007477
6.663868  -14.024565
6.892164  -14.015201
6.981465  -14.017712
7.133096  -14.030109
7.214301  -14.040715
7.294706  -14.063678
7.392588  -14.078377
7.524355  -14.072084
7.622070  -14.095635
7.693746  -14.112983
7.894641  -14.122757
7.967504  -14.151136
8.065187  -14.145777
8.154645  -14.160526
8.226833  -14.177094
8.393594  -14.199249
8.508787  -14.229533
8.623639  -14.234860
8.738131  -14.227667
8.912598  -14.247234
9.047588  -14.247583
9.167550  -14.261217
9.268660  -14.239853
9.393811  -14.264433
9.548942  -14.271490
9.666219  -14.301803
9.787430  -14.265221
9.866704  -14.296841
9.972492  -14.297631
10.120190  -14.293179
10.213788  -14.311408
10.378496  -14.331388
10.458256  -14.328476
10.548048  -14.362632
10.780219  -14.349300
10.855392  -14.350358
10.959988  -14.350279
11.080593  -14.365689
11.211298  -14.400155
11.398208  -14.384383
11.616893  -14.379898
11.701535  -14.372677
11.862456  -14.326321
11.948148  -14.309316
12.034444  -14.338997
12.186526  -14.301079
12.273448  -14.312113
12.445216  -14.314465
12.590379  -14.364651
12.739568  -14.334518
12.825015  -14.375820
13.037241  -14.418280
13.115227  -14.437560
13.230020  -14.513671
13.456988  -14.444917
13.537292  -14.443548
13.616529  -14.485264
13.721528  -14.510241
13.903413  -14.511693
13.990553  -14.459596
14.077737  -14.460059
14.200820  -14.460862
14.427096  -14.443909
14.503038  -14.447932
14.591387  -14.482533
14.709270  -14.522675
14.879438  -14.528945
14.990559  -14.424403
15.061379  -14.455219
15.233071  -14.452036
15.312036  -14.414991
15.408383  -14.450112
15.563938  -14.422712
15.634288  -14.370182
15.714338  -14.431518
15.862177  -14.469172
15.950275  -14.452701
16.059820  -14.493418
16.248872  -14.469393
16.352347  -14.428490
16.431998  -14.422656
16.578708  -14.394592
16.649731  -14.393242
16.824942  -14.363621
16.900374  -14.337763
17.070311  -14.366394
17.167487  -14.409115
17.255842  -14.412878
17.360571  -14.432095
17.473488  -14.413194
17.646484  -14.461880
17.734411  -14.439270
17.849135  -14.385535
17.971124  -14.419652
18.042292  -14.429550
18.138688  -14.378205
18.312745  -14.424924
18.424990  -14.377272
18.512723  -14.433854
18.619145  -14.446293
18.723316  -14.455070
18.920793  -14.413311
19.046167  -14.393482
19.125839  -14.435104
19.205221  -14.458885
19.355345  -14.472665
19.526103  -14.414168
19.598108  -14.372450
19.720250  -14.427373
19.800292  -14.388479
19.976794  -14.354164
20.127653  -14.405429
20.225176  -14.371763
20.465311  -14.429300
20.565169  -14.375423
20.756988  -14.320039
20.842836  -14.278388
20.920259  -14.310965
21.030750  -14.365204
21.156387  -14.415180
21.344805  -14.393734
21.488210  -14.386294
21.585773  -14.392792
21.705720  -14.445393
21.895403  -14.399227
21.974724  -14.483682
22.079935  -14.452001
22.220559  -14.381314
22.326150  -14.364446
22.449107  -14.381982
22.580202  -14.420956
22.684188  -14.439850
22.839407  -14.438717
22.910079  -14.457490
23.047358  -14.494795
23.121533  -14.481817
23.241601  -14.482905
23.368429  -14.452016
23.499193  -14.489234
23.593929  -14.505500
23.673163  -14.417504
23.804064  -14.473031
23.916766  -14.475494
24.055753  -14.432073
24.203108  -14.434173
24.273649  -14.411555
24.370653  -14.496698
24.485174  -14.532482
24.572771  -14.548476
24.694456  -14.488828
24.791466  -14.504138
24.966035  -14.497805
25.072209  -14.451692
25.179739  -14.468154
25.379624  -14.564502
25.474729  -14.539329
25.552438  -14.535098
25.680252  -14.534959
25.857624  -14.530639
25.960351  -14.448820
26.153911  -14.471710
26.272677  -14.404186
26.392741  -14.427896
26.545677  -14.431127
26.666315  -14.460100
26.810058  -14.471846
26.949005  -14.450862
27.107400  -14.448553
27.186582  -14.434176
27.265772  -14.460425
27.378542  -14.525860
27.498963  -14.481603
27.616414  -14.503338
27.740281  -14.526744
27.852733  -14.509811
27.989849  -14.491920
28.102041  -14.467027
28.189247  -14.513414
28.310863  -14.514160
28.406372  -14.544529
28.495066  -14.518282
28.660498  -14.500608
28.756767  -14.475709
28.895340  -14.415836
28.965970  -14.462509
29.037268  -14.452226
29.244797  -14.486243
29.333433  -14.457843
29.456255  -14.448863
29.597380  -14.499221
29.710833  -14.462904
29.806460  -14.483943
30.003193  -14.464027
30.105736  -14.501093
30.175575  -14.428547
30.297815  -14.472294
30.376899  -14.482036
30.465860  -14.542643
30.544955  -14.560176
30.715810  -14.604491
30.819120  -14.575108
30.889765  -14.529045
31.027923  -14.503729
31.159537  -14.556758
31.272071  -14.521433
31.376384  -14.572709
31.446945  -14.621897
31.559411  -14.649524
31.688352  -14.738197
31.774487  -14.718064
31.894355  -14.706386
32.015297  -14.629375
32.145600  -14.606526
32.274656  -14.512309
32.371247  -14.413199
32.459512  -14.550940
32.590069  -14.634126
32.685145  -14.650609
32.821175  -14.674170
32.960582  -14.639870
33.056127  -14.583626
33.210467  -14.584034
33.280302  -14.572326
33.375861  -14.587270
33.511565  -14.555525
33.631868  -14.552359
33.784083  -14.520841
33.864498  -14.569686
33.943433  -14.574081
34.057684  -14.548462
34.162306  -14.487362
34.234096  -14.466863
34.424698  -14.539843
34.511747  -14.564249
34.675274  -14.484423
34.771917  -14.550608
34.863773  -14.579723
34.968523  -14.674367
35.108749  -14.630258
35.221602  -14.606632
35.375134  -14.619365
35.453419  -14.601599
35.602594  -14.567203
35.698041  -14.622029
35.842975  -14.654122
35.928667  -14.694515
36.047704  -14.618984
36.134998  -14.647347
36.237732  -14.655174
36.350660  -14.614169
36.483423  -14.584051
36.598250  -14.506269
36.694637  -14.497858
36.859048  -14.501204
36.938253  -14.502388
37.060529  -14.446781
37.165850  -14.427639
37.304852  -14.435852
37.396372  -14.510419
37.483968  -14.630554
37.596129  -14.614179
37.734796  -14.640053
37.880698  -14.591152
37.986280  -14.597436
38.096812  -14.642352
38.276334  -14.636568
38.382761  -14.654572
38.479380  -14.639639
38.680366  -14.520981
38.768627  -14.553036
38.909672  -14.482682
39.010400  -14.528323
39.126903  -14.491046
39.303932  -14.503569
39.384087  -14.467406
39.472108  -14.538239
39.546105  -14.535582
39.772489  -14.467005
39.858514  -14.550408
40.013710  -14.567355
40.137873  -14.570157
40.270569  -14.601241
40.418562  -14.622083
40.640965  -14.595607
40.710393  -14.573233
40.797015  -14.545118
40.908600  -14.521230
40.989407  -14.490985
41.137188  -14.513225
41.264886  -14.559821
41.417225  -14.626810
41.540669  -14.681779
41.650895  -14.681370
41.752645  -14.684214
41.847796  -14.685797
42.015436  -14.684883
42.092271  -14.642298
42.162065  -14.653578
42.310659  -14.697196
42.482667  -14.689916
42.646524  -14.616048
42.751767  -14.639076
42.880557  -14.563568
42.951286  -14.520579
43.056679  -14.523277
43.185508  -14.528516
43.389648  -14.456071
43.528992  -14.442324
43.677618  -14.412711
43.790672  -14.367419
43.878197  -14.466401
43.991267  -14.504517
44.072168  -14.494985
44.211456  -14.439681
44.333925  -14.512735
44.490400  -14.551332
44.570049  -14.571057
44.667061  -14.551709
44.802932  -14.520203
44.984832  -14.519371
45.093851  -14.501969
45.274171  -14.392411
45.379276  -14.448923
45.464463  -14.451392
45.580117  -14.454707
45.667783  -14.457964
45.806076  -14.505139
45.942663  -14.458223
46.038690  -14.453299
46.117745  -14.469666
46.197640  -14.544349
46.405999  -14.534737
46.493359  -14.519298
46.629901  -14.505538
46.700608  -14.518386
46.780106  -14.479200
46.926932  -14.518992
47.056527  -14.480382
47.152350  -14.538514
47.276575  -14.551822
47.409136  -14.439782
47.527878  -14.492162
47.732683  -14.419281
47.815298  -14.438833
47.947989  -14.492591
48.151311  -14.500434
48.250894  -14.490517
48.370244  -14.538066
48.461409  -14.532450
48.582567  -14.538793
48.689899  -14.473602
48.818011  -14.473033
48.993953  -14.450943
49.085143  -14.462872
49.304661  -14.440414
49.402396  -14.400036
49.558886  -14.442584
49.674513  -14.433816
49.753696  -14.452215
49.887321  -14.486728
50.005911  -14.468472
50.129935  -14.476409
50.230513  -14.464320
50.344462  -14.492041
50.431870  -14.450657
50.553920  -14.429578
50.692522  -14.443793
50.808650  -14.493932
50.896307  -14.501976
51.068571  -14.419059
51.139620  -14.358671
51.253677  -14.354061
51.349840  -14.362109
51.472363  -14.438312
51.576917  -14.461601
51.657664  -14.354538
51.827940  -14.410882
51.904907  -14.491676
52.118465  -14.528427
52.188548  -14.540895
52.325578  -14.570557
52.419663  -14.509055
52.549403  -14.536568
52.653253  -14.463247
52.762314  -14.461610
52.867510  -14.437522
52.989649  -14.394293
53.069963  -14.442037
53.210797  -14.398804
53.402905  -14.374640
53.571871  -14.364777
53.662409  -14.387726
53.758996  -14.382876
53.838150  -14.359395
53.952648  -14.447972
54.049701  -14.486388
54.195860  -14.529466
54.300955  -14.540512
54.415129  -14.510749
54.494280  -14.538387
54.615100  -14.540553
54.703077  -14.576062
54.858312  -14.548939
54.970304  -14.525028
55.108997  -14.473389
55.206193  -14.436765
55.319189  -14.466897
55.398880  -14.410859
55.530469  -14.394087
55.661765  -14.451032
55.764132  -14.461117
55.948530  -14.420523
56.049738  -14.428568
56.229350  -14.400955
56.400739  -14.379947
56.582907  -14.400856
56.719842  -14.376657
56.816471  -14.384818
56.896613  -14.426064
56.986319  -14.383083
57.073265  -14.427563
57.272416  -14.448395
57.376523  -14.531166
57.512422  -14.513520
57.590668  -14.433665
57.695278  -14.443027
57.783242  -14.426740
57.872561  -14.403574
58.078279  -14.351628
58.223774  -14.317909
58.310473  -14.344315
58.381555  -14.336946
58.460827  -14.476906
58.548906  -14.534283
58.695250  -14.618415
58.825116  -14.529915
58.912085  -14.596950
59.033369  -14.542158
59.129097  -14.548023
59.233536  -14.574006
59.362961  -14.581528
59.498489  -14.492399
59.602368  -14.453184
59.750601  -14.526027
59.829843  -14.464360
59.910812  -14.342355
60.017505  -14.367921
60.149551  -14.416241
60.299054  -14.366575
60.378460  -14.401150
60.501311  -14.404850
60.574970  -14.469969
60.772124  -14.480096
60.955652  -14.489840
61.060918  -14.496471
61.164036  -14.523905
61.277160  -14.543405
61.390219  -14.623636
61.556959  -14.529815
61.711880  -14.578458
61.788992  -14.622598
61.880611  -14.539206
62.042806  -14.495143
62.155531  -14.439836
62.270950  -14.480403
62.384162  -14.440036
62.523455  -14.496142
62.602811  -14.510317
62.716364  -14.527224
62.804717  -14.631768
62.966529  -14.689273
63.116603  -14.672819
63.184805  -14.652743
63.289409  -14.683314
63.392246  -14.619084
63.462714  -14.622263
63.567101  -14.578392
63.738964  -14.484640
63.843701  -14.447467
64.023572  -14.488181
64.104013  -14.472612
64.209317  -14.427370
64.368287  -14.513240
64.454051  -14.507920
64.605250  -14.499750
64.745197  -14.503185
64.916518  -14.474023
65.032946  -14.459183
65.190468  -14.505493
65.329338  -14.418466
65.425381  -14.435993
65.504173  -14.550065
65.665996  -14.498076
65.744526  -14.510499
65.856500  -14.530482
66.002501  -14.542780
66.089310  -14.610627
66.253813  -14.588899
66.421764  -14.549681
66.498454  -14.558163
66.603014  -14.639188
66.735109  -14.625462
66.823399  -14.641125
66.907663  -14.670862
67.075339  -14.659597
67.194082  -14.642832
67.329837  -14.615621
67.441350  -14.614811
67.519866  -14.617806
67.682920  -14.602857
67.761623  -14.561565
67.882662  -14.600042
67.961247  -14.654400
68.090994  -14.681588
68.210132  -14.708249
68.313257  -14.693055
68.439837  -14.657679
68.551812  -14.516640
68.642008  -14.458839
68.755994  -14.427474
68.887595  -14.471331
69.018239  -14.508923
69.174050  -14.573386
69.252429  -14.491449
69.326908  -14.537675
69.484807  -14.580284
69.619345  -14.546027
69.707702  -14.539284
69.845043  -14.472809
69.998538  -14.480698
70.101497  -14.505757
70.195986  -14.493446
70.290757  -14.491375
70.388254  -14.518390
70.475973  -14.488949
70.648578  -14.487223
70.735799  -14.448837
70.840072  -14.477248
70.936234  -14.532006
71.040776  -14.551959
71.161546  -14.541907
71.300498  -14.468421
71.456724  -14.450940
71.569889  -14.496221
71.688462  -14.496791
71.775517  -14.506351
71.896486  -14.573922
72.030150  -14.532775
72.145365  -14.532210
72.241001  -14.584098
72.328163  -14.577538
72.472790  -14.625193
72.589588  -14.632483
72.737046  -14.668481
72.881489  -14.678912
73.016991  -14.605091
73.101889  -14.628728
73.319725  -14.581465
73.434520  -14.582682
73.549380  -14.647237
73.665264  -14.529860
73.761687  -14.513283
73.874040  -14.456590
73.990553  -14.409991
74.131197  -14.524098
74.261998  -14.471537
74.377124  -14.486112
74.504006  -14.551507
74.612085  -14.619376
74.796691  -14.602388
74.930573  -14.576897
75.034677  -14.572178
75.146917  -14.617050
75.233378  -14.611909
75.312350  -14.639802
75.482404  -14.592735
75.613467  -14.572158
75.704390  -14.602986
75.840209  -14.682466
75.990878  -14.645790
76.069015  -14.651665
76.169828  -14.659668
76.267545  -14.604220
76.474555  -14.615699
76.561936  -14.627877
76.658127  -14.587768
76.753253  -14.629099
76.891661  -14.670787
76.971045  -14.666825
77.063693  -14.636326
77.216289  -14.594104
77.352281  -14.540063
77.439952  -14.500295
77.571591  -14.506444
77.667483  -14.601846
77.861189  -14.593989
77.930838  -14.478047
78.009122  -14.562573
78.095584  -14.591055
78.216233  -14.556664
78.355881  -14.501796
78.469318  -14.484822
78.556818  -14.504806
78.686978  -14.499129
78.855374  -14.599919
78.962181  -14.585964
79.130375  -14.567091
79.238020  -14.601774
79.367807  -14.615535
79.514191  -14.521671
79.592818  -14.543361
79.739896  -14.571529
79.919737  -14.561442
80.022109  -14.488881
80.109150  -14.565235
80.206346  -14.504510
80.369148  -14.479631
80.456806  -14.484420
80.553659  -14.473361
80.642077  -14.467550
80.739804  -14.445109
80.888690  -14.524839
80.993751  -14.485645
81.100311  -14.527905
81.171094  -14.622053
81.300410  -14.507623
81.414440  -14.620883
81.568782  -14.613651
81.663726  -14.636829
81.827873  -14.636042
81.901110  -14.542671
81.992389  -14.496121
82.123296  -14.639354
82.269285  -14.692216
82.356070  -14.666069
82.484159  -14.648743
82.570393  -14.704153
82.681712  -14.742421
82.807759  -14.724146
82.927456  -14.721113
83.038649  -14.705471
83.140030  -14.736228
83.250801  -14.681061
83.353340  -14.701936
83.432244  -14.683513
83.576967  -14.703795
83.764181  -14.623698
83.833175  -14.682031
83.945330  -14.621693
84.032867  -14.625786
84.120630  -14.552364
84.216341  -14.661588


==> figures/glob-ipiano-altproj-bt-0_45.dat <==
    1  0.000000
    6  -0.528171
   11  -0.712511
   16  -0.856819
   21  -1.007631
   26  -1.174316
   31  -1.362413
   36  -1.575154
   41  -1.814930
   46  -2.086506
   51  -2.399301
   56  -2.767203
   61  -3.213389
   66  -3.725964
   71  -4.271571
   76  -4.810273
   81  -5.230174
   86  -5.626028
   91  -6.019000
   96  -6.408133
  101  -6.798156
  106  -7.185489
  111  -7.572667
  116  -7.959338
  121  -8.343355
  126  -8.727801
  131  -9.112590
  136  -9.496359
  141  -9.880028
  146  -10.262426
  151  -10.644602
  156  -11.025965
  161  -11.408150
  166  -11.789029
  171  -12.168399
  176  -12.549495
  181  -12.930883
  186  -13.305459
  191  -13.627129
  196  -13.847238
  201  -13.905008
  206  -13.934228
  211  -13.937718
  216  -13.944429
  221  -13.952169
  226  -13.970369
  231  -13.980519
  236  -13.986050
  241  -14.007477
  246  -14.024565
  251  -14.015201
  256  -14.017712
  261  -14.030109
  266  -14.040715
  271  -14.063678
  276  -14.078377
  281  -14.072084
  286  -14.095635
  291  -14.112983
  296  -14.122757
  301  -14.151136
  306  -14.145777
  311  -14.160526
  316  -14.177094
  321  -14.199249
  326  -14.229533
  331  -14.234860
  336  -14.227667
  341  -14.247234
  346  -14.247583
  351  -14.261217
  356  -14.239853
  361  -14.264433
  366  -14.271490
  371  -14.301803
  376  -14.265221
  381  -14.296841
  386  -14.297631
  391  -14.293179
  396  -14.311408
  401  -14.331388
  406  -14.328476
  411  -14.362632
  416  -14.349300
  421  -14.350358
  426  -14.350279
  431  -14.365689
  436  -14.400155
  441  -14.384383
  446  -14.379898
  451  -14.372677
  456  -14.326321
  461  -14.309316
  466  -14.338997
  471  -14.301079
  476  -14.312113
  481  -14.314465
  486  -14.364651
  491  -14.334518
  496  -14.375820
  501  -14.418280
  506  -14.437560
  511  -14.513671
  516  -14.444917
  521  -14.443548
  526  -14.485264
  531  -14.510241
  536  -14.511693
  541  -14.459596
  546  -14.460059
  551  -14.460862
  556  -14.443909
  561  -14.447932
  566  -14.482533
  571  -14.522675
  576  -14.528945
  581  -14.424403
  586  -14.455219
  591  -14.452036
  596  -14.414991
  601  -14.450112
  606  -14.422712
  611  -14.370182
  616  -14.431518
  621  -14.469172
  626  -14.452701
  631  -14.493418
  636  -14.469393
  641  -14.428490
  646  -14.422656
  651  -14.394592
  656  -14.393242
  661  -14.363621
  666  -14.337763
  671  -14.366394
  676  -14.409115
  681  -14.412878
  686  -14.432095
  691  -14.413194
  696  -14.461880
  701  -14.439270
  706  -14.385535
  711  -14.419652
  716  -14.429550
  721  -14.378205
  726  -14.424924
  731  -14.377272
  736  -14.433854
  741  -14.446293
  746  -14.455070
  751  -14.413311
  756  -14.393482
  761  -14.435104
  766  -14.458885
  771  -14.472665
  776  -14.414168
  781  -14.372450
  786  -14.427373
  791  -14.388479
  796  -14.354164
  801  -14.405429
  806  -14.371763
  811  -14.429300
  816  -14.375423
  821  -14.320039
  826  -14.278388
  831  -14.310965
  836  -14.365204
  841  -14.415180
  846  -14.393734
  851  -14.386294
  856  -14.392792
  861  -14.445393
  866  -14.399227
  871  -14.483682
  876  -14.452001
  881  -14.381314
  886  -14.364446
  891  -14.381982
  896  -14.420956
  901  -14.439850
  906  -14.438717
  911  -14.457490
  916  -14.494795
  921  -14.481817
  926  -14.482905
  931  -14.452016
  936  -14.489234
  941  -14.505500
  946  -14.417504
  951  -14.473031
  956  -14.475494
  961  -14.432073
  966  -14.434173
  971  -14.411555
  976  -14.496698
  981  -14.532482
  986  -14.548476
  991  -14.488828
  996  -14.504138
 1001  -14.497805
 1006  -14.451692
 1011  -14.468154
 1016  -14.564502
 1021  -14.539329
 1026  -14.535098
 1031  -14.534959
 1036  -14.530639
 1041  -14.448820
 1046  -14.471710
 1051  -14.404186
 1056  -14.427896
 1061  -14.431127
 1066  -14.460100
 1071  -14.471846
 1076  -14.450862
 1081  -14.448553
 1086  -14.434176
 1091  -14.460425
 1096  -14.525860
 1101  -14.481603
 1106  -14.503338
 1111  -14.526744
 1116  -14.509811
 1121  -14.491920
 1126  -14.467027
 1131  -14.513414
 1136  -14.514160
 1141  -14.544529
 1146  -14.518282
 1151  -14.500608
 1156  -14.475709
 1161  -14.415836
 1166  -14.462509
 1171  -14.452226
 1176  -14.486243
 1181  -14.457843
 1186  -14.448863
 1191  -14.499221
 1196  -14.462904
 1201  -14.483943
 1206  -14.464027
 1211  -14.501093
 1216  -14.428547
 1221  -14.472294
 1226  -14.482036
 1231  -14.542643
 1236  -14.560176
 1241  -14.604491
 1246  -14.575108
 1251  -14.529045
 1256  -14.503729
 1261  -14.556758
 1266  -14.521433
 1271  -14.572709
 1276  -14.621897
 1281  -14.649524
 1286  -14.738197
 1291  -14.718064
 1296  -14.706386
 1301  -14.629375
 1306  -14.606526
 1311  -14.512309
 1316  -14.413199
 1321  -14.550940
 1326  -14.634126
 1331  -14.650609
 1336  -14.674170
 1341  -14.639870
 1346  -14.583626
 1351  -14.584034
 1356  -14.572326
 1361  -14.587270
 1366  -14.555525
 1371  -14.552359
 1376  -14.520841
 1381  -14.569686
 1386  -14.574081
 1391  -14.548462
 1396  -14.487362
 1401  -14.466863
 1406  -14.539843
 1411  -14.564249
 1416  -14.484423
 1421  -14.550608
 1426  -14.579723
 1431  -14.674367
 1436  -14.630258
 1441  -14.606632
 1446  -14.619365
 1451  -14.601599
 1456  -14.567203
 1461  -14.622029
 1466  -14.654122
 1471  -14.694515
 1476  -14.618984
 1481  -14.647347
 1486  -14.655174
 1491  -14.614169
 1496  -14.584051
 1501  -14.506269
 1506  -14.497858
 1511  -14.501204
 1516  -14.502388
 1521  -14.446781
 1526  -14.427639
 1531  -14.435852
 1536  -14.510419
 1541  -14.630554
 1546  -14.614179
 1551  -14.640053
 1556  -14.591152
 1561  -14.597436
 1566  -14.642352
 1571  -14.636568
 1576  -14.654572
 1581  -14.639639
 1586  -14.520981
 1591  -14.553036
 1596  -14.482682
 1601  -14.528323
 1606  -14.491046
 1611  -14.503569
 1616  -14.467406
 1621  -14.538239
 1626  -14.535582
 1631  -14.467005
 1636  -14.550408
 1641  -14.567355
 1646  -14.570157
 1651  -14.601241
 1656  -14.622083
 1661  -14.595607
 1666  -14.573233
 1671  -14.545118
 1676  -14.521230
 1681  -14.490985
 1686  -14.513225
 1691  -14.559821
 1696  -14.626810
 1701  -14.681779
 1706  -14.681370
 1711  -14.684214
 1716  -14.685797
 1721  -14.684883
 1726  -14.642298
 1731  -14.653578
 1736  -14.697196
 1741  -14.689916
 1746  -14.616048
 1751  -14.639076
 1756  -14.563568
 1761  -14.520579
 1766  -14.523277
 1771  -14.528516
 1776  -14.456071
 1781  -14.442324
 1786  -14.412711
 1791  -14.367419
 1796  -14.466401
 1801  -14.504517
 1806  -14.494985
 1811  -14.439681
 1816  -14.512735
 1821  -14.551332
 1826  -14.571057
 1831  -14.551709
 1836  -14.520203
 1841  -14.519371
 1846  -14.501969
 1851  -14.392411
 1856  -14.448923
 1861  -14.451392
 1866  -14.454707
 1871  -14.457964
 1876  -14.505139
 1881  -14.458223
 1886  -14.453299
 1891  -14.469666
 1896  -14.544349
 1901  -14.534737
 1906  -14.519298
 1911  -14.505538
 1916  -14.518386
 1921  -14.479200
 1926  -14.518992
 1931  -14.480382
 1936  -14.538514
 1941  -14.551822
 1946  -14.439782
 1951  -14.492162
 1956  -14.419281
 1961  -14.438833
 1966  -14.492591
 1971  -14.500434
 1976  -14.490517
 1981  -14.538066
 1986  -14.532450
 1991  -14.538793
 1996  -14.473602
 2001  -14.473033
 2006  -14.450943
 2011  -14.462872
 2016  -14.440414
 2021  -14.400036
 2026  -14.442584
 2031  -14.433816
 2036  -14.452215
 2041  -14.486728
 2046  -14.468472
 2051  -14.476409
 2056  -14.464320
 2061  -14.492041
 2066  -14.450657
 2071  -14.429578
 2076  -14.443793
 2081  -14.493932
 2086  -14.501976
 2091  -14.419059
 2096  -14.358671
 2101  -14.354061
 2106  -14.362109
 2111  -14.438312
 2116  -14.461601
 2121  -14.354538
 2126  -14.410882
 2131  -14.491676
 2136  -14.528427
 2141  -14.540895
 2146  -14.570557
 2151  -14.509055
 2156  -14.536568
 2161  -14.463247
 2166  -14.461610
 2171  -14.437522
 2176  -14.394293
 2181  -14.442037
 2186  -14.398804
 2191  -14.374640
 2196  -14.364777
 2201  -14.387726
 2206  -14.382876
 2211  -14.359395
 2216  -14.447972
 2221  -14.486388
 2226  -14.529466
 2231  -14.540512
 2236  -14.510749
 2241  -14.538387
 2246  -14.540553
 2251  -14.576062
 2256  -14.548939
 2261  -14.525028
 2266  -14.473389
 2271  -14.436765
 2276  -14.466897
 2281  -14.410859
 2286  -14.394087
 2291  -14.451032
 2296  -14.461117
 2301  -14.420523
 2306  -14.428568
 2311  -14.400955
 2316  -14.379947
 2321  -14.400856
 2326  -14.376657
 2331  -14.384818
 2336  -14.426064
 2341  -14.383083
 2346  -14.427563
 2351  -14.448395
 2356  -14.531166
 2361  -14.513520
 2366  -14.433665
 2371  -14.443027
 2376  -14.426740
 2381  -14.403574
 2386  -14.351628
 2391  -14.317909
 2396  -14.344315
 2401  -14.336946
 2406  -14.476906
 2411  -14.534283
 2416  -14.618415
 2421  -14.529915
 2426  -14.596950
 2431  -14.542158
 2436  -14.548023
 2441  -14.574006
 2446  -14.581528
 2451  -14.492399
 2456  -14.453184
 2461  -14.526027
 2466  -14.464360
 2471  -14.342355
 2476  -14.367921
 2481  -14.416241
 2486  -14.366575
 2491  -14.401150
 2496  -14.404850
 2501  -14.469969
 2506  -14.480096
 2511  -14.489840
 2516  -14.496471
 2521  -14.523905
 2526  -14.543405
 2531  -14.623636
 2536  -14.529815
 2541  -14.578458
 2546  -14.622598
 2551  -14.539206
 2556  -14.495143
 2561  -14.439836
 2566  -14.480403
 2571  -14.440036
 2576  -14.496142
 2581  -14.510317
 2586  -14.527224
 2591  -14.631768
 2596  -14.689273
 2601  -14.672819
 2606  -14.652743
 2611  -14.683314
 2616  -14.619084
 2621  -14.622263
 2626  -14.578392
 2631  -14.484640
 2636  -14.447467
 2641  -14.488181
 2646  -14.472612
 2651  -14.427370
 2656  -14.513240
 2661  -14.507920
 2666  -14.499750
 2671  -14.503185
 2676  -14.474023
 2681  -14.459183
 2686  -14.505493
 2691  -14.418466
 2696  -14.435993
 2701  -14.550065
 2706  -14.498076
 2711  -14.510499
 2716  -14.530482
 2721  -14.542780
 2726  -14.610627
 2731  -14.588899
 2736  -14.549681
 2741  -14.558163
 2746  -14.639188
 2751  -14.625462
 2756  -14.641125
 2761  -14.670862
 2766  -14.659597
 2771  -14.642832
 2776  -14.615621
 2781  -14.614811
 2786  -14.617806
 2791  -14.602857
 2796  -14.561565
 2801  -14.600042
 2806  -14.654400
 2811  -14.681588
 2816  -14.708249
 2821  -14.693055
 2826  -14.657679
 2831  -14.516640
 2836  -14.458839
 2841  -14.427474
 2846  -14.471331
 2851  -14.508923
 2856  -14.573386
 2861  -14.491449
 2866  -14.537675
 2871  -14.580284
 2876  -14.546027
 2881  -14.539284
 2886  -14.472809
 2891  -14.480698
 2896  -14.505757
 2901  -14.493446
 2906  -14.491375
 2911  -14.518390
 2916  -14.488949
 2921  -14.487223
 2926  -14.448837
 2931  -14.477248
 2936  -14.532006
 2941  -14.551959
 2946  -14.541907
 2951  -14.468421
 2956  -14.450940
 2961  -14.496221
 2966  -14.496791
 2971  -14.506351
 2976  -14.573922
 2981  -14.532775
 2986  -14.532210
 2991  -14.584098
 2996  -14.577538
 3001  -14.625193
 3006  -14.632483
 3011  -14.668481
 3016  -14.678912
 3021  -14.605091
 3026  -14.628728
 3031  -14.581465
 3036  -14.582682
 3041  -14.647237
 3046  -14.529860
 3051  -14.513283
 3056  -14.456590
 3061  -14.409991
 3066  -14.524098
 3071  -14.471537
 3076  -14.486112
 3081  -14.551507
 3086  -14.619376
 3091  -14.602388
 3096  -14.576897
 3101  -14.572178
 3106  -14.617050
 3111  -14.611909
 3116  -14.639802
 3121  -14.592735
 3126  -14.572158
 3131  -14.602986
 3136  -14.682466
 3141  -14.645790
 3146  -14.651665
 3151  -14.659668
 3156  -14.604220
 3161  -14.615699
 3166  -14.627877
 3171  -14.587768
 3176  -14.629099
 3181  -14.670787
 3186  -14.666825
 3191  -14.636326
 3196  -14.594104
 3201  -14.540063
 3206  -14.500295
 3211  -14.506444
 3216  -14.601846
 3221  -14.593989
 3226  -14.478047
 3231  -14.562573
 3236  -14.591055
 3241  -14.556664
 3246  -14.501796
 3251  -14.484822
 3256  -14.504806
 3261  -14.499129
 3266  -14.599919
 3271  -14.585964
 3276  -14.567091
 3281  -14.601774
 3286  -14.615535
 3291  -14.521671
 3296  -14.543361
 3301  -14.571529
 3306  -14.561442
 3311  -14.488881
 3316  -14.565235
 3321  -14.504510
 3326  -14.479631
 3331  -14.484420
 3336  -14.473361
 3341  -14.467550
 3346  -14.445109
 3351  -14.524839
 3356  -14.485645
 3361  -14.527905
 3366  -14.622053
 3371  -14.507623
 3376  -14.620883
 3381  -14.613651
 3386  -14.636829
 3391  -14.636042
 3396  -14.542671
 3401  -14.496121
 3406  -14.639354
 3411  -14.692216
 3416  -14.666069
 3421  -14.648743
 3426  -14.704153
 3431  -14.742421
 3436  -14.724146
 3441  -14.721113
 3446  -14.705471
 3451  -14.736228
 3456  -14.681061
 3461  -14.701936
 3466  -14.683513
 3471  -14.703795
 3476  -14.623698
 3481  -14.682031
 3486  -14.621693
 3491  -14.625786
 3496  -14.552364
 3501  -14.661588


==> figures/heur-dr-0075-timing.dat <==
0.000000  0.000000
0.051278  0.160700
0.101738  0.111864
0.152254  -0.009844
0.203241  -0.115384
0.255061  -0.185726
0.305853  -0.277084
0.356807  -0.326272
0.407518  -0.370503
0.458124  -0.418010
0.508537  -0.498867
0.558723  -0.586108
0.609208  -0.643702
0.659687  -0.670591
0.709895  -0.709921
0.760463  -0.767619
0.811318  -0.829649
0.862000  -0.909193
0.912526  -0.972269
0.963029  -0.991614
1.014181  -1.017805
1.064584  -1.073464
1.115154  -1.140539
1.165807  -1.196207
1.216329  -1.238841
1.266828  -1.285810
1.316963  -1.343645
1.368504  -1.397672
1.418665  -1.429364
1.469214  -1.443002
1.519689  -1.468953
1.570299  -1.535188
1.620854  -1.646325
1.671657  -1.750121
1.723057  -1.755878
1.774682  -1.717573
1.826695  -1.717475
1.877354  -1.775035
1.927637  -1.883246
1.979548  -1.998745
2.030285  -2.039154
2.080909  -2.018726
2.131817  -2.013609
2.182166  -2.051207
2.232522  -2.128070
2.283429  -2.213597
2.333920  -2.257157
2.390822  -2.263437
2.441197  -2.283759
2.491255  -2.340513
2.541161  -2.419078
2.598543  -2.477744
2.648666  -2.496689
2.698922  -2.507706
2.750366  -2.538946
2.800824  -2.592535
2.864621  -2.655277
2.926227  -2.712982
2.988015  -2.762898
3.049251  -2.808807
3.110608  -2.847063
3.171138  -2.869610
3.222573  -2.882198
3.273712  -2.905552
3.324216  -2.959438
3.375753  -3.052990
3.425832  -3.168939
3.475985  -3.230936
3.526453  -3.201100
3.576921  -3.164119
3.626998  -3.171183
3.677100  -3.232597
3.727351  -3.347015
3.777546  -3.487344
3.827847  -3.552915
3.878140  -3.511158
3.928885  -3.470317
3.978972  -3.476022
4.029221  -3.531179
4.079475  -3.626855
4.129682  -3.733594
4.180052  -3.792919
4.230065  -3.790996
4.280357  -3.782126
4.330668  -3.800740
4.380966  -3.851264
4.431073  -3.921519
4.481046  -3.986115
4.530851  -4.023970
4.580837  -4.044362
4.631234  -4.071548
4.682528  -4.117944
4.734345  -4.179139
4.785835  -4.236742
4.835755  -4.272072
4.885760  -4.288478
4.936651  -4.306351
4.987378  -4.341658
5.037786  -4.399451
5.089688  -4.473776
5.155549  -4.544688
5.215543  -4.585316
5.266001  -4.593091
5.317757  -4.594397
5.367767  -4.613072
5.417822  -4.659552
5.468096  -4.733707
5.518458  -4.821385
5.568781  -4.887684
5.619020  -4.905645
5.669036  -4.899274
5.719689  -4.905355
5.769634  -4.939616
5.823523  -5.001376
5.873860  -5.077010
5.924065  -5.141253
5.974397  -5.176788
6.024447  -5.195614
6.074168  -5.219403
6.125503  -5.256584
6.175437  -5.301615
6.225318  -5.343566
6.275517  -5.378613
6.325618  -5.414920
6.375614  -5.463257
6.426300  -5.525767
6.476318  -5.589377
6.527138  -5.630114
6.576988  -5.641064
6.626999  -5.644671
6.676949  -5.665323
6.731235  -5.714609
6.793583  -5.792497
6.854890  -5.883159
6.916400  -5.947778
6.977810  -5.959280
7.039225  -5.946985
7.100134  -5.949274
7.150569  -5.981791
7.200645  -6.045455
7.250741  -6.129619
7.301740  -6.206979
7.351876  -6.246508
7.402232  -6.254037
7.452513  -6.261284
7.502832  -6.286660
7.553585  -6.330773
7.603811  -6.383512
7.653793  -6.432394
7.704451  -6.474038
7.754454  -6.516597
7.804199  -6.567957
7.854304  -6.623750
7.904246  -6.665646
7.953993  -6.680733
8.004386  -6.683083
8.054685  -6.698177
8.105343  -6.742965
8.155094  -6.824026
8.205060  -6.933310
8.254813  -7.024205
8.304893  -7.030751
8.355797  -6.988309
8.405685  -6.964112
8.455386  -6.981832
8.505092  -7.047165
8.554911  -7.161620
8.606210  -7.308583
8.656964  -7.393800
8.707199  -7.346661
8.757049  -7.281802
8.807365  -7.260974
8.857795  -7.291323
8.907645  -7.372398
8.958080  -7.500475
9.007909  -7.640830
9.058025  -7.686070
9.108219  -7.632233
9.158289  -7.586496
9.209014  -7.583794
9.259154  -7.624666
9.309166  -7.703084
9.359207  -7.805242
9.409316  -7.898027
9.459686  -7.939861
9.509488  -7.936362
9.559140  -7.926644
9.609399  -7.932632
9.659728  -7.959606
9.709688  -8.007435
9.759754  -8.074426
9.809790  -8.155222
9.859415  -8.233755
9.909843  -8.281625
9.959541  -8.286721
10.009164  -8.274017
10.059065  -8.273296
10.109519  -8.299839
10.159435  -8.359149
10.210092  -8.449898
10.259993  -8.555213
10.309378  -8.626100
10.359253  -8.625595
10.409090  -8.595967
10.458841  -8.584567
10.509018  -8.607519
10.559379  -8.667260
10.609851  -8.759517
10.660079  -8.864817
10.709640  -8.934850
10.759354  -8.938070
10.808877  -8.914890
10.859209  -8.908012
10.909267  -8.931420
10.959888  -8.985683
11.010678  -9.064530
11.060375  -9.151338
11.110707  -9.216609
11.161795  -9.240945
11.213282  -9.240910
11.262975  -9.243723
11.312716  -9.263434
11.362843  -9.303258
11.412967  -9.360815
11.463874  -9.429207
11.514113  -9.496065
11.563938  -9.546151
11.613809  -9.572406
11.663641  -9.583410
11.714109  -9.594487
11.764350  -9.617160
11.819223  -9.657054
11.869386  -9.714696
11.919390  -9.784469
11.969607  -9.851909
12.019370  -9.897499
12.069116  -9.915232
12.119377  -9.920743
12.168944  -9.933276
12.218609  -9.963333
12.268687  -10.013192
12.318260  -10.078495
12.368013  -10.147491
12.419308  -10.202903
12.472537  -10.234153
12.535270  -10.248353
12.602907  -10.261009
12.668587  -10.283074
12.726394  -10.318908
12.778062  -10.368592
12.828844  -10.429111
12.878868  -10.493562
12.928738  -10.550228
12.978858  -10.586965
13.028962  -10.602430
13.078947  -10.609137
13.129285  -10.622834
13.179644  -10.654443
13.229725  -10.709194
13.279366  -10.786016
13.329838  -10.871615
13.379436  -10.933690
13.429252  -10.946546
13.479224  -10.931647
13.529548  -10.925250
13.579663  -10.945986
13.630025  -10.999810
13.679742  -11.085641
13.729315  -11.189372
13.778532  -11.267911
13.827388  -11.278363
13.876886  -11.251208
13.926242  -11.235586
13.975503  -11.250981
14.025243  -11.301118
14.080151  -11.383645
14.139763  -11.486286
14.189315  -11.572831
14.238547  -11.598782
14.287764  -11.579171
14.338837  -11.561049
14.387863  -11.567648
14.437255  -11.604730
14.486600  -11.671943
14.535981  -11.763901
14.584884  -11.861365
14.633215  -11.922678
14.680948  -11.924119
14.729010  -11.899745
14.777399  -11.887850
14.826219  -11.904520
14.874685  -11.954750
14.921656  -12.039741
14.969085  -12.152213
15.015053  -12.255518
15.060971  -12.281509
15.107692  -12.241853
15.154026  -12.205673
15.200438  -12.203730
15.246880  -12.242855
15.292703  -12.325212
15.338096  -12.449133
15.383270  -12.584410
15.427923  -12.632418
15.472639  -12.577461
15.517253  -12.522931
15.561842  -12.509014
15.606918  -12.540774
15.651575  -12.618500
15.698231  -12.741588
15.754342  -12.886761
15.811108  -12.958351
15.867579  -12.907710
15.916724  -12.845357
15.961308  -12.823100
16.005682  -12.847022
16.049578  -12.915833
16.093392  -13.026721
16.136962  -13.166206
16.181087  -13.260369
16.228424  -13.236466
16.276606  -13.174832
16.337544  -13.143994
16.392244  -13.154277
16.446373  -13.207336
16.500278  -13.303141
16.554224  -13.430352
16.609070  -13.543346
16.660425  -13.555018
16.711540  -13.505569
16.777950  -13.466778
16.834699  -13.466282
16.889731  -13.503250
16.944624  -13.575322
16.999865  -13.679025
17.054769  -13.795044
17.109755  -13.831422
17.165224  -13.793559
17.221051  -13.748663
17.264700  -13.738781
17.308443  -13.764368
17.351971  -13.815283
17.399011  -13.901210
17.442727  -13.986488
17.486772  -14.020078
17.545066  -13.988529
17.604642  -13.966464
17.648299  -13.983864
17.691872  -13.998374
17.735646  -14.041781
17.779472  -14.077188
17.823543  -14.106281
17.867351  -14.096813
17.911178  -14.072317
17.956946  -14.061070
18.000878  -14.065339
18.044523  -14.085598
18.087897  -14.103679
18.133228  -14.100519
18.179817  -14.100460
18.226622  -14.101564
18.270659  -14.109974
18.314252  -14.149150
18.358356  -14.100035
18.402360  -14.096682
18.447403  -14.131438
18.491053  -14.114997
18.534822  -14.093770
18.578447  -14.100331
18.621974  -14.137995
18.666184  -14.152907
18.711802  -14.108853
18.755377  -14.089097
18.799205  -14.143181
18.843090  -14.163854
18.887595  -14.134496
18.941230  -14.155824
18.990488  -14.172619
19.037365  -14.200188
19.081916  -14.183146
19.125813  -14.191076
19.169583  -14.195640
19.214300  -14.176312
19.259057  -14.174714
19.303424  -14.201693
19.347844  -14.209226
19.391069  -14.211579
19.435527  -14.198828
19.480264  -14.193081
19.523677  -14.192632
19.566781  -14.225436
19.609716  -14.199953
19.657590  -14.150982
19.702305  -14.161664
19.746039  -14.163075
19.789423  -14.147866
19.832971  -14.182697
19.876753  -14.178143
19.920493  -14.133075
19.964210  -14.128236
20.007946  -14.125046
20.051529  -14.107561
20.094983  -14.089800
20.138693  -14.082638
20.186572  -14.080193
20.237148  -14.095503
20.280510  -14.098254
20.323601  -14.104384
20.383134  -14.121271
20.450202  -14.138231
20.507453  -14.161316
20.562977  -14.154548
20.606503  -14.114592
20.649971  -14.139027
20.694348  -14.116485
20.740181  -14.092972
20.785331  -14.054786
20.835345  -14.046804
20.884006  -14.028621
20.932686  -14.109038
20.982946  -14.134116
21.033293  -14.163600
21.076556  -14.151115
21.122108  -14.145325
21.174830  -14.117731
21.237455  -14.155447
21.294029  -14.158265
21.345201  -14.085383
21.398393  -14.092083
21.449625  -14.091240
21.499888  -14.114845
21.546832  -14.151998
21.594024  -14.194730
21.642119  -14.187955
21.692229  -14.161653
21.742294  -14.125291
21.792648  -14.136319
21.844169  -14.130203
21.895820  -14.164708
21.948556  -14.165320
22.000249  -14.170281
22.050485  -14.181174
22.095035  -14.173451
22.138746  -14.156500
22.181789  -14.136462
22.226104  -14.137925
22.269342  -14.122152
22.312560  -14.117309
22.356133  -14.134882
22.401437  -14.155734
22.454735  -14.150938
22.503983  -14.160055
22.548143  -14.144423
22.600008  -14.180013
22.653685  -14.199960
22.706812  -14.224389
22.759801  -14.163528
22.813415  -14.208035
22.867041  -14.195957
22.920190  -14.144256
22.974110  -14.154871
23.026856  -14.164255
23.079670  -14.106628
23.132661  -14.133170
23.187378  -14.145978
23.242713  -14.151136
23.299388  -14.146025
23.356840  -14.164816
23.413736  -14.131598
23.471121  -14.149780
23.526254  -14.163080
23.581952  -14.175223
23.637463  -14.153661
23.690260  -14.135608
23.738532  -14.142096
23.787013  -14.159650
23.835154  -14.162845
23.883698  -14.155099
23.931968  -14.146573
23.982154  -14.142339
24.037774  -14.144027
24.086292  -14.127324
24.129914  -14.129302
24.173174  -14.167823
24.217695  -14.155580
24.261872  -14.159621
24.305224  -14.181413
24.348890  -14.181641
24.392146  -14.188759
24.437622  -14.165108
24.483406  -14.141496
24.534303  -14.183662
24.591392  -14.197006
24.647201  -14.192317
24.702429  -14.189627
24.758280  -14.148830
24.812435  -14.141712
24.860545  -14.184050
24.908291  -14.207105
24.956091  -14.147380
25.007571  -14.150837
25.056121  -14.163051
25.105851  -14.175532
25.160604  -14.192191
25.217483  -14.205697
25.273853  -14.193586
25.327930  -14.164221
25.382678  -14.161526
25.436233  -14.145349
25.489340  -14.149703
25.543301  -14.113061
25.597095  -14.143828
25.650863  -14.165474
25.705039  -14.106697
25.755557  -14.033715
25.799437  -14.068340
25.842625  -14.125847
25.892087  -14.155463
25.952330  -14.150624
26.007603  -14.164647
26.063366  -14.156911
26.118306  -14.146800
26.171408  -14.135477
26.225109  -14.146491
26.280364  -14.130532
26.339073  -14.101725
26.395666  -14.128444
26.449433  -14.149435
26.502251  -14.165288
26.556072  -14.156155
26.609280  -14.138934
26.662636  -14.140497
26.716800  -14.146181
26.769864  -14.155039
26.822819  -14.141811
26.877396  -14.158855
26.934620  -14.158507
26.989420  -14.181674
27.040390  -14.170495
27.085019  -14.096615
27.130721  -14.094776
27.176076  -14.102365
27.220114  -14.112753
27.263296  -14.146121
27.308140  -14.159651
27.351755  -14.168316
27.394867  -14.148786
27.438007  -14.143407
27.481419  -14.126036
27.525528  -14.146269
27.568953  -14.130014
27.612201  -14.123191
27.655385  -14.094001
27.698754  -14.074792
27.741955  -14.097009
27.785195  -14.124664
27.828782  -14.121223
27.873032  -14.135235
27.917143  -14.138491
27.960513  -14.117749
28.004261  -14.101992
28.048296  -14.100647
28.091976  -14.122899
28.136774  -14.117166
28.184020  -14.137146
28.229326  -14.132914
28.275001  -14.131492
28.318677  -14.129492
28.363265  -14.147487
28.406506  -14.163277
28.449855  -14.190194
28.493301  -14.175323
28.536536  -14.158776
28.579836  -14.163376
28.623862  -14.165088
28.667063  -14.149898
28.710024  -14.108318
28.754783  -14.098892
28.798981  -14.129121
28.842081  -14.093124
28.885386  -14.123233
28.929535  -14.131809
28.973164  -14.137519
29.016387  -14.141172
29.059650  -14.165571
29.103032  -14.165404
29.146322  -14.163065
29.189398  -14.134411
29.232807  -14.118932
29.276161  -14.132426
29.319484  -14.108545
29.363273  -14.080371
29.407140  -14.015410
29.450841  -14.002665
29.494349  -14.025011
29.537754  -14.020143
29.582273  -14.021956
29.625571  -14.052853
29.669286  -14.093636
29.716586  -14.104858
29.771493  -14.107009
29.826199  -14.132559
29.881245  -14.144942
29.936079  -14.161213
29.990779  -14.166751
30.046585  -14.167227
30.102721  -14.127940
30.154006  -14.134661
30.196942  -14.139285
30.240095  -14.143344
30.283427  -14.123326
30.327912  -14.089500
30.371977  -14.133896
30.415323  -14.136104
30.458785  -14.148584
30.503368  -14.157540
30.547670  -14.167962
30.591032  -14.170098
30.634257  -14.112847
30.677332  -14.121115
30.721526  -14.161436
30.764732  -14.183488
30.808144  -14.110443
30.851530  -14.089284
30.895088  -14.146019
30.939100  -14.144754
30.982335  -14.139115
31.025545  -14.135026
31.069800  -14.138000
31.113145  -14.147041
31.156691  -14.138219
31.200620  -14.137284
31.244075  -14.130966
31.287298  -14.125546
31.330888  -14.142146
31.374322  -14.095219
31.417615  -14.105962
31.465732  -14.109931
31.512018  -14.116973
31.555968  -14.098471
31.599858  -14.114505
31.644976  -14.124105
31.688966  -14.162226
31.732453  -14.167140
31.775846  -14.182618
31.820170  -14.193723
31.863454  -14.155887
31.907023  -14.117238
31.950814  -14.161939
31.996380  -14.174100
32.041010  -14.156958
32.085143  -14.146086
32.128698  -14.159065
32.172260  -14.125548
32.215792  -14.178911
32.260809  -14.180133
32.305223  -14.162780
32.349861  -14.138427
32.394458  -14.139657
32.439458  -14.179407
32.483399  -14.189944
32.526919  -14.182080
32.573360  -14.151005
32.619255  -14.171905
32.662718  -14.171324
32.706118  -14.158742
32.749205  -14.171653
32.792316  -14.169906
32.835610  -14.170362
32.878953  -14.169016
32.922391  -14.142946
32.965861  -14.144378
33.009019  -14.151902
33.052097  -14.151965
33.095198  -14.192822
33.138704  -14.186071
33.182221  -14.134137
33.225702  -14.122255
33.271290  -14.126096
33.315703  -14.095308
33.359961  -14.117172
33.403354  -14.133494
33.447082  -14.145891
33.490371  -14.131163
33.533862  -14.135310
33.576830  -14.124869
33.620126  -14.127101
33.663222  -14.129301
33.706174  -14.155761
33.749607  -14.179149
33.792858  -14.191019
33.835977  -14.197355
33.879435  -14.202058
33.923208  -14.170839
33.966689  -14.150532
34.009718  -14.131014
34.052912  -14.132583
34.096951  -14.143239
34.140096  -14.155211
34.183239  -14.131235
34.226934  -14.148721


==> figures/heur-dr-0075.dat <==
    1  0.000000
    6  0.160700
   11  0.111864
   16  -0.009844
   21  -0.115384
   26  -0.185726
   31  -0.277084
   36  -0.326272
   41  -0.370503
   46  -0.418010
   51  -0.498867
   56  -0.586108
   61  -0.643702
   66  -0.670591
   71  -0.709921
   76  -0.767619
   81  -0.829649
   86  -0.909193
   91  -0.972269
   96  -0.991614
  101  -1.017805
  106  -1.073464
  111  -1.140539
  116  -1.196207
  121  -1.238841
  126  -1.285810
  131  -1.343645
  136  -1.397672
  141  -1.429364
  146  -1.443002
  151  -1.468953
  156  -1.535188
  161  -1.646325
  166  -1.750121
  171  -1.755878
  176  -1.717573
  181  -1.717475
  186  -1.775035
  191  -1.883246
  196  -1.998745
  201  -2.039154
  206  -2.018726
  211  -2.013609
  216  -2.051207
  221  -2.128070
  226  -2.213597
  231  -2.257157
  236  -2.263437
  241  -2.283759
  246  -2.340513
  251  -2.419078
  256  -2.477744
  261  -2.496689
  266  -2.507706
  271  -2.538946
  276  -2.592535
  281  -2.655277
  286  -2.712982
  291  -2.762898
  296  -2.808807
  301  -2.847063
  306  -2.869610
  311  -2.882198
  316  -2.905552
  321  -2.959438
  326  -3.052990
  331  -3.168939
  336  -3.230936
  341  -3.201100
  346  -3.164119
  351  -3.171183
  356  -3.232597
  361  -3.347015
  366  -3.487344
  371  -3.552915
  376  -3.511158
  381  -3.470317
  386  -3.476022
  391  -3.531179
  396  -3.626855
  401  -3.733594
  406  -3.792919
  411  -3.790996
  416  -3.782126
  421  -3.800740
  426  -3.851264
  431  -3.921519
  436  -3.986115
  441  -4.023970
  446  -4.044362
  451  -4.071548
  456  -4.117944
  461  -4.179139
  466  -4.236742
  471  -4.272072
  476  -4.288478
  481  -4.306351
  486  -4.341658
  491  -4.399451
  496  -4.473776
  501  -4.544688
  506  -4.585316
  511  -4.593091
  516  -4.594397
  521  -4.613072
  526  -4.659552
  531  -4.733707
  536  -4.821385
  541  -4.887684
  546  -4.905645
  551  -4.899274
  556  -4.905355
  561  -4.939616
  566  -5.001376
  571  -5.077010
  576  -5.141253
  581  -5.176788
  586  -5.195614
  591  -5.219403
  596  -5.256584
  601  -5.301615
  606  -5.343566
  611  -5.378613
  616  -5.414920
  621  -5.463257
  626  -5.525767
  631  -5.589377
  636  -5.630114
  641  -5.641064
  646  -5.644671
  651  -5.665323
  656  -5.714609
  661  -5.792497
  666  -5.883159
  671  -5.947778
  676  -5.959280
  681  -5.946985
  686  -5.949274
  691  -5.981791
  696  -6.045455
  701  -6.129619
  706  -6.206979
  711  -6.246508
  716  -6.254037
  721  -6.261284
  726  -6.286660
  731  -6.330773
  736  -6.383512
  741  -6.432394
  746  -6.474038
  751  -6.516597
  756  -6.567957
  761  -6.623750
  766  -6.665646
  771  -6.680733
  776  -6.683083
  781  -6.698177
  786  -6.742965
  791  -6.824026
  796  -6.933310
  801  -7.024205
  806  -7.030751
  811  -6.988309
  816  -6.964112
  821  -6.981832
  826  -7.047165
  831  -7.161620
  836  -7.308583
  841  -7.393800
  846  -7.346661
  851  -7.281802
  856  -7.260974
  861  -7.291323
  866  -7.372398
  871  -7.500475
  876  -7.640830
  881  -7.686070
  886  -7.632233
  891  -7.586496
  896  -7.583794
  901  -7.624666
  906  -7.703084
  911  -7.805242
  916  -7.898027
  921  -7.939861
  926  -7.936362
  931  -7.926644
  936  -7.932632
  941  -7.959606
  946  -8.007435
  951  -8.074426
  956  -8.155222
  961  -8.233755
  966  -8.281625
  971  -8.286721
  976  -8.274017
  981  -8.273296
  986  -8.299839
  991  -8.359149
  996  -8.449898
 1001  -8.555213
 1006  -8.626100
 1011  -8.625595
 1016  -8.595967
 1021  -8.584567
 1026  -8.607519
 1031  -8.667260
 1036  -8.759517
 1041  -8.864817
 1046  -8.934850
 1051  -8.938070
 1056  -8.914890
 1061  -8.908012
 1066  -8.931420
 1071  -8.985683
 1076  -9.064530
 1081  -9.151338
 1086  -9.216609
 1091  -9.240945
 1096  -9.240910
 1101  -9.243723
 1106  -9.263434
 1111  -9.303258
 1116  -9.360815
 1121  -9.429207
 1126  -9.496065
 1131  -9.546151
 1136  -9.572406
 1141  -9.583410
 1146  -9.594487
 1151  -9.617160
 1156  -9.657054
 1161  -9.714696
 1166  -9.784469
 1171  -9.851909
 1176  -9.897499
 1181  -9.915232
 1186  -9.920743
 1191  -9.933276
 1196  -9.963333
 1201  -10.013192
 1206  -10.078495
 1211  -10.147491
 1216  -10.202903
 1221  -10.234153
 1226  -10.248353
 1231  -10.261009
 1236  -10.283074
 1241  -10.318908
 1246  -10.368592
 1251  -10.429111
 1256  -10.493562
 1261  -10.550228
 1266  -10.586965
 1271  -10.602430
 1276  -10.609137
 1281  -10.622834
 1286  -10.654443
 1291  -10.709194
 1296  -10.786016
 1301  -10.871615
 1306  -10.933690
 1311  -10.946546
 1316  -10.931647
 1321  -10.925250
 1326  -10.945986
 1331  -10.999810
 1336  -11.085641
 1341  -11.189372
 1346  -11.267911
 1351  -11.278363
 1356  -11.251208
 1361  -11.235586
 1366  -11.250981
 1371  -11.301118
 1376  -11.383645
 1381  -11.486286
 1386  -11.572831
 1391  -11.598782
 1396  -11.579171
 1401  -11.561049
 1406  -11.567648
 1411  -11.604730
 1416  -11.671943
 1421  -11.763901
 1426  -11.861365
 1431  -11.922678
 1436  -11.924119
 1441  -11.899745
 1446  -11.887850
 1451  -11.904520
 1456  -11.954750
 1461  -12.039741
 1466  -12.152213
 1471  -12.255518
 1476  -12.281509
 1481  -12.241853
 1486  -12.205673
 1491  -12.203730
 1496  -12.242855
 1501  -12.325212
 1506  -12.449133
 1511  -12.584410
 1516  -12.632418
 1521  -12.577461
 1526  -12.522931
 1531  -12.509014
 1536  -12.540774
 1541  -12.618500
 1546  -12.741588
 1551  -12.886761
 1556  -12.958351
 1561  -12.907710
 1566  -12.845357
 1571  -12.823100
 1576  -12.847022
 1581  -12.915833
 1586  -13.026721
 1591  -13.166206
 1596  -13.260369
 1601  -13.236466
 1606  -13.174832
 1611  -13.143994
 1616  -13.154277
 1621  -13.207336
 1626  -13.303141
 1631  -13.430352
 1636  -13.543346
 1641  -13.555018
 1646  -13.505569
 1651  -13.466778
 1656  -13.466282
 1661  -13.503250
 1666  -13.575322
 1671  -13.679025
 1676  -13.795044
 1681  -13.831422
 1686  -13.793559
 1691  -13.748663
 1696  -13.738781
 1701  -13.764368
 1706  -13.815283
 1711  -13.901210
 1716  -13.986488
 1721  -14.020078
 1726  -13.988529
 1731  -13.966464
 1736  -13.983864
 1741  -13.998374
 1746  -14.041781
 1751  -14.077188
 1756  -14.106281
 1761  -14.096813
 1766  -14.072317
 1771  -14.061070
 1776  -14.065339
 1781  -14.085598
 1786  -14.103679
 1791  -14.100519
 1796  -14.100460
 1801  -14.101564
 1806  -14.109974
 1811  -14.149150
 1816  -14.100035
 1821  -14.096682
 1826  -14.131438
 1831  -14.114997
 1836  -14.093770
 1841  -14.100331
 1846  -14.137995
 1851  -14.152907
 1856  -14.108853
 1861  -14.089097
 1866  -14.143181
 1871  -14.163854
 1876  -14.134496
 1881  -14.155824
 1886  -14.172619
 1891  -14.200188
 1896  -14.183146
 1901  -14.191076
 1906  -14.195640
 1911  -14.176312
 1916  -14.174714
 1921  -14.201693
 1926  -14.209226
 1931  -14.211579
 1936  -14.198828
 1941  -14.193081
 1946  -14.192632
 1951  -14.225436
 1956  -14.199953
 1961  -14.150982
 1966  -14.161664
 1971  -14.163075
 1976  -14.147866
 1981  -14.182697
 1986  -14.178143
 1991  -14.133075
 1996  -14.128236
 2001  -14.125046
 2006  -14.107561
 2011  -14.089800
 2016  -14.082638
 2021  -14.080193
 2026  -14.095503
 2031  -14.098254
 2036  -14.104384
 2041  -14.121271
 2046  -14.138231
 2051  -14.161316
 2056  -14.154548
 2061  -14.114592
 2066  -14.139027
 2071  -14.116485
 2076  -14.092972
 2081  -14.054786
 2086  -14.046804
 2091  -14.028621
 2096  -14.109038
 2101  -14.134116
 2106  -14.163600
 2111  -14.151115
 2116  -14.145325
 2121  -14.117731
 2126  -14.155447
 2131  -14.158265
 2136  -14.085383
 2141  -14.092083
 2146  -14.091240
 2151  -14.114845
 2156  -14.151998
 2161  -14.194730
 2166  -14.187955
 2171  -14.161653
 2176  -14.125291
 2181  -14.136319
 2186  -14.130203
 2191  -14.164708
 2196  -14.165320
 2201  -14.170281
 2206  -14.181174
 2211  -14.173451
 2216  -14.156500
 2221  -14.136462
 2226  -14.137925
 2231  -14.122152
 2236  -14.117309
 2241  -14.134882
 2246  -14.155734
 2251  -14.150938
 2256  -14.160055
 2261  -14.144423
 2266  -14.180013
 2271  -14.199960
 2276  -14.224389
 2281  -14.163528
 2286  -14.208035
 2291  -14.195957
 2296  -14.144256
 2301  -14.154871
 2306  -14.164255
 2311  -14.106628
 2316  -14.133170
 2321  -14.145978
 2326  -14.151136
 2331  -14.146025
 2336  -14.164816
 2341  -14.131598
 2346  -14.149780
 2351  -14.163080
 2356  -14.175223
 2361  -14.153661
 2366  -14.135608
 2371  -14.142096
 2376  -14.159650
 2381  -14.162845
 2386  -14.155099
 2391  -14.146573
 2396  -14.142339
 2401  -14.144027
 2406  -14.127324
 2411  -14.129302
 2416  -14.167823
 2421  -14.155580
 2426  -14.159621
 2431  -14.181413
 2436  -14.181641
 2441  -14.188759
 2446  -14.165108
 2451  -14.141496
 2456  -14.183662
 2461  -14.197006
 2466  -14.192317
 2471  -14.189627
 2476  -14.148830
 2481  -14.141712
 2486  -14.184050
 2491  -14.207105
 2496  -14.147380
 2501  -14.150837
 2506  -14.163051
 2511  -14.175532
 2516  -14.192191
 2521  -14.205697
 2526  -14.193586
 2531  -14.164221
 2536  -14.161526
 2541  -14.145349
 2546  -14.149703
 2551  -14.113061
 2556  -14.143828
 2561  -14.165474
 2566  -14.106697
 2571  -14.033715
 2576  -14.068340
 2581  -14.125847
 2586  -14.155463
 2591  -14.150624
 2596  -14.164647
 2601  -14.156911
 2606  -14.146800
 2611  -14.135477
 2616  -14.146491
 2621  -14.130532
 2626  -14.101725
 2631  -14.128444
 2636  -14.149435
 2641  -14.165288
 2646  -14.156155
 2651  -14.138934
 2656  -14.140497
 2661  -14.146181
 2666  -14.155039
 2671  -14.141811
 2676  -14.158855
 2681  -14.158507
 2686  -14.181674
 2691  -14.170495
 2696  -14.096615
 2701  -14.094776
 2706  -14.102365
 2711  -14.112753
 2716  -14.146121
 2721  -14.159651
 2726  -14.168316
 2731  -14.148786
 2736  -14.143407
 2741  -14.126036
 2746  -14.146269
 2751  -14.130014
 2756  -14.123191
 2761  -14.094001
 2766  -14.074792
 2771  -14.097009
 2776  -14.124664
 2781  -14.121223
 2786  -14.135235
 2791  -14.138491
 2796  -14.117749
 2801  -14.101992
 2806  -14.100647
 2811  -14.122899
 2816  -14.117166
 2821  -14.137146
 2826  -14.132914
 2831  -14.131492
 2836  -14.129492
 2841  -14.147487
 2846  -14.163277
 2851  -14.190194
 2856  -14.175323
 2861  -14.158776
 2866  -14.163376
 2871  -14.165088
 2876  -14.149898
 2881  -14.108318
 2886  -14.098892
 2891  -14.129121
 2896  -14.093124
 2901  -14.123233
 2906  -14.131809
 2911  -14.137519
 2916  -14.141172
 2921  -14.165571
 2926  -14.165404
 2931  -14.163065
 2936  -14.134411
 2941  -14.118932
 2946  -14.132426
 2951  -14.108545
 2956  -14.080371
 2961  -14.015410
 2966  -14.002665
 2971  -14.025011
 2976  -14.020143
 2981  -14.021956
 2986  -14.052853
 2991  -14.093636
 2996  -14.104858
 3001  -14.107009
 3006  -14.132559
 3011  -14.144942
 3016  -14.161213
 3021  -14.166751
 3026  -14.167227
 3031  -14.127940
 3036  -14.134661
 3041  -14.139285
 3046  -14.143344
 3051  -14.123326
 3056  -14.089500
 3061  -14.133896
 3066  -14.136104
 3071  -14.148584
 3076  -14.157540
 3081  -14.167962
 3086  -14.170098
 3091  -14.112847
 3096  -14.121115
 3101  -14.161436
 3106  -14.183488
 3111  -14.110443
 3116  -14.089284
 3121  -14.146019
 3126  -14.144754
 3131  -14.139115
 3136  -14.135026
 3141  -14.138000
 3146  -14.147041
 3151  -14.138219
 3156  -14.137284
 3161  -14.130966
 3166  -14.125546
 3171  -14.142146
 3176  -14.095219
 3181  -14.105962
 3186  -14.109931
 3191  -14.116973
 3196  -14.098471
 3201  -14.114505
 3206  -14.124105
 3211  -14.162226
 3216  -14.167140
 3221  -14.182618
 3226  -14.193723
 3231  -14.155887
 3236  -14.117238
 3241  -14.161939
 3246  -14.174100
 3251  -14.156958
 3256  -14.146086
 3261  -14.159065
 3266  -14.125548
 3271  -14.178911
 3276  -14.180133
 3281  -14.162780
 3286  -14.138427
 3291  -14.139657
 3296  -14.179407
 3301  -14.189944
 3306  -14.182080
 3311  -14.151005
 3316  -14.171905
 3321  -14.171324
 3326  -14.158742
 3331  -14.171653
 3336  -14.169906
 3341  -14.170362
 3346  -14.169016
 3351  -14.142946
 3356  -14.144378
 3361  -14.151902
 3366  -14.151965
 3371  -14.192822
 3376  -14.186071
 3381  -14.134137
 3386  -14.122255
 3391  -14.126096
 3396  -14.095308
 3401  -14.117172
 3406  -14.133494
 3411  -14.145891
 3416  -14.131163
 3421  -14.135310
 3426  -14.124869
 3431  -14.127101
 3436  -14.129301
 3441  -14.155761
 3446  -14.179149
 3451  -14.191019
 3456  -14.197355
 3461  -14.202058
 3466  -14.170839
 3471  -14.150532
 3476  -14.131014
 3481  -14.132583
 3486  -14.143239
 3491  -14.155211
 3496  -14.131235
 3501  -14.148721


==> figures/heur-ipiano-altproj-0_75-timing.dat <==
0.000000  0.000000
0.078164  -0.558556
0.156048  -0.801982
0.234063  -1.006149
0.311961  -1.184204
0.390763  -1.342023
0.468367  -1.482216
0.545828  -1.612312
0.623374  -1.732669
0.700525  -1.845001
0.777903  -1.950759
0.855184  -2.050464
0.932290  -2.144687
1.009426  -2.233770
1.087578  -2.318378
1.172210  -2.399146
1.251274  -2.476535
1.329009  -2.551021
1.407267  -2.623040
1.484983  -2.692954
1.562108  -2.761070
1.639445  -2.827648
1.717275  -2.892915
1.794597  -2.957060
1.871973  -3.020241
1.949126  -3.082592
2.026930  -3.144225
2.104948  -3.205235
2.182653  -3.265702
2.260314  -3.325691
2.337349  -3.385261
2.414966  -3.444459
2.492235  -3.503325
2.569317  -3.561894
2.646444  -3.620196
2.723896  -3.678254
2.801283  -3.736090
2.878500  -3.793723
2.956338  -3.851169
3.034370  -3.908439
3.111630  -3.965548
3.189622  -4.022503
3.266446  -4.079315
3.343382  -4.135991
3.420618  -4.192539
3.497655  -4.248963
3.575007  -4.305269
3.652119  -4.361463
3.729881  -4.417548
3.807418  -4.473529
3.884675  -4.529409
3.961856  -4.585192
4.038791  -4.640880
4.116139  -4.696476
4.193645  -4.751983
4.271894  -4.807404
4.349420  -4.862740
4.426821  -4.917994
4.504596  -4.973168
4.582302  -5.028265
4.660101  -5.083284
4.738220  -5.138230
4.815568  -5.193103
4.892773  -5.247905
4.970198  -5.302637
5.048841  -5.357302
5.126304  -5.411901
5.203785  -5.466434
5.286163  -5.520905
5.380866  -5.575313
5.473500  -5.629661
5.551846  -5.683950
5.630598  -5.738180
5.709357  -5.792354
5.787877  -5.846473
5.866755  -5.900537
5.944547  -5.954548
6.022446  -6.008508
6.100264  -6.062416
6.177496  -6.116275
6.254453  -6.170085
6.332926  -6.223848
6.410092  -6.277564
6.487353  -6.331235
6.564396  -6.384862
6.642854  -6.438445
6.724466  -6.491986
6.805069  -6.545485
6.882291  -6.598943
6.959682  -6.652362
7.036626  -6.705742
7.113455  -6.759084
7.192762  -6.812389
7.269838  -6.865658
7.347461  -6.918891
7.424614  -6.972090
7.501608  -7.025255
7.579091  -7.078387
7.656045  -7.131487
7.733175  -7.184555
7.810577  -7.237592
7.888033  -7.290600
7.966503  -7.343578
8.048895  -7.396527
8.126198  -7.449448
8.204649  -7.502342
8.283373  -7.555209
8.360802  -7.608050
8.438029  -7.660865
8.515564  -7.713656
8.593210  -7.766422
8.671472  -7.819164
8.749013  -7.871883
8.827013  -7.924580
8.904820  -7.977254
8.982376  -8.029907
9.060521  -8.082539
9.138393  -8.135150
9.216307  -8.187742
9.293480  -8.240313
9.371547  -8.292865
9.449225  -8.345399
9.526431  -8.397915
9.603817  -8.450412
9.682279  -8.502892
9.760512  -8.555355
9.839043  -8.607802
9.916442  -8.660233
9.993793  -8.712647
10.071527  -8.765046
10.149377  -8.817431
10.226855  -8.869800
10.304705  -8.922155
10.382096  -8.974496
10.459353  -9.026823
10.538076  -9.079137
10.616705  -9.131438
10.694046  -9.183727
10.771504  -9.236002
10.848899  -9.288266
10.926709  -9.340518
11.004173  -9.392758
11.081682  -9.444987
11.159262  -9.497204
11.236684  -9.549411
11.313702  -9.601608
11.392173  -9.653794
11.469619  -9.705970
11.547259  -9.758135
11.624863  -9.810293
11.703076  -9.862440
11.779985  -9.914578
11.859619  -9.966707
11.939137  -10.018827
12.016114  -10.070940
12.108614  -10.123043
12.202406  -10.175137
12.293213  -10.227224
12.370089  -10.279302
12.447662  -10.331375
12.524862  -10.383439
12.602487  -10.435497
12.680371  -10.487545
12.758281  -10.539586
12.838022  -10.591622
12.915137  -10.643652
12.992045  -10.695681
13.069377  -10.747698
13.148266  -10.799698
13.225909  -10.851699
13.304392  -10.903698
13.381484  -10.955690
13.458185  -11.007686
13.534932  -11.059660
13.611560  -11.111633
13.689165  -11.163603
13.765747  -11.215567
13.843199  -11.267524
13.921311  -11.319470
13.998319  -11.371414
14.074457  -11.423348
14.154677  -11.475285
14.233529  -11.527218
14.309351  -11.579153
14.385948  -11.631083
14.462364  -11.683003
14.538163  -11.734919
14.614682  -11.786841
14.690663  -11.838734
14.766731  -11.890637
14.841786  -11.942518
14.916143  -11.994421
14.991182  -12.046340
15.065645  -12.098145
15.139806  -12.150015
15.212777  -12.201766
15.285909  -12.253626
15.358602  -12.305470
15.431586  -12.357369
15.503929  -12.409251
15.576066  -12.460933
15.650642  -12.513032
15.723173  -12.564844
15.795189  -12.616655
15.867540  -12.668415
15.939353  -12.720285
16.011218  -12.771671
16.083111  -12.823636
16.155176  -12.876187
16.227205  -12.927647
16.299023  -12.979734
16.370014  -13.030841
16.442124  -13.082829
16.514599  -13.134872
16.586092  -13.186283
16.657802  -13.238336
16.729269  -13.288635
16.800534  -13.340527
16.875737  -13.390454
16.949406  -13.443849
17.021855  -13.493680
17.106700  -13.544541
17.192157  -13.594352
17.279845  -13.646353
17.358900  -13.693229
17.430247  -13.737518
17.501458  -13.786091
17.572822  -13.839230
17.643700  -13.894818
17.715477  -13.945386
17.786212  -13.981589
17.856947  -14.035906
17.928542  -14.072068
18.000993  -14.109399
18.072116  -14.156138
18.148465  -14.201974
18.219120  -14.209535
18.290042  -14.248242
18.360320  -14.300197
18.431001  -14.321898
18.501916  -14.356875
18.572531  -14.346377
18.643664  -14.329440
18.713896  -14.300710
18.784860  -14.256109
18.855523  -14.323053
18.926366  -14.320833
18.999275  -14.320608
19.069729  -14.391807
19.140637  -14.347396
19.211296  -14.287392
19.281550  -14.259186
19.352578  -14.304027
19.423946  -14.313238
19.495228  -14.338268
19.566441  -14.339882
19.637594  -14.362132
19.708500  -14.404645
19.779205  -14.403363
19.849092  -14.396410
19.919859  -14.370487
19.991156  -14.371189
20.061313  -14.383510
20.131071  -14.430670
20.201368  -14.427467
20.271321  -14.408120
20.341283  -14.397047
20.412320  -14.286903
20.483704  -14.281737
20.553956  -14.350153
20.627462  -14.274928
20.700489  -14.275353
20.770967  -14.335712
20.841022  -14.324056
20.910947  -14.350495
20.980687  -14.408440
21.051430  -14.447030
21.121471  -14.357742
21.191155  -14.420229
21.264018  -14.463557
21.348468  -14.483633
21.432478  -14.482724
21.510055  -14.461469
21.580092  -14.423363
21.649681  -14.415542
21.719204  -14.496833
21.788839  -14.485004
21.857972  -14.552246
21.927525  -14.486039
21.996713  -14.490395
22.066113  -14.491087
22.135717  -14.436007
22.205870  -14.481035
22.275411  -14.516006
22.344544  -14.480175
22.413896  -14.453550
22.483713  -14.475898
22.553160  -14.444882
22.623350  -14.451001
22.693444  -14.430683
22.762674  -14.471760
22.832286  -14.483428
22.901686  -14.502126
22.972309  -14.495037
23.042534  -14.492102
23.115150  -14.510479
23.188086  -14.483903
23.257591  -14.540660
23.327353  -14.477388
23.396849  -14.478956
23.467168  -14.475433
23.536607  -14.461894
23.606030  -14.492865
23.675329  -14.414881
23.745138  -14.484724
23.814731  -14.560103
23.884069  -14.457184
23.955044  -14.459865
24.033383  -14.464151
24.114288  -14.506496
24.195164  -14.507631
24.276960  -14.493416
24.357606  -14.463789
24.438976  -14.445350
24.521374  -14.431833
24.592828  -14.407352
24.663285  -14.450875
24.733770  -14.512125
24.803950  -14.482411
24.873013  -14.504347
24.942660  -14.502872
25.012502  -14.408409
25.082430  -14.385361
25.152827  -14.316855
25.223385  -14.400818
25.294163  -14.351101
25.365015  -14.345075
25.436633  -14.383117
25.506587  -14.309962
25.576799  -14.368277
25.648001  -14.432491
25.718161  -14.410102
25.788355  -14.389106
25.858210  -14.365099
25.928390  -14.420977
25.998941  -14.428913
26.069175  -14.431727
26.138844  -14.418548
26.208765  -14.374964
26.279747  -14.410277
26.349746  -14.378475
26.419666  -14.409844
26.490728  -14.370747
26.560425  -14.359963
26.629930  -14.417462
26.699365  -14.428970
26.769086  -14.457796
26.838525  -14.457957
26.908258  -14.377713
26.979534  -14.363942
27.049754  -14.365868
27.120073  -14.349456
27.190843  -14.341117
27.261164  -14.358708
27.332754  -14.428809
27.402663  -14.449103
27.473394  -14.464145
27.543343  -14.488900
27.614048  -14.494766
27.684769  -14.460443
27.754150  -14.523791
27.824053  -14.480689
27.894172  -14.470406
27.964367  -14.422424
28.034995  -14.453340
28.105737  -14.555372
28.176607  -14.535962
28.245941  -14.585996
28.315433  -14.475220
28.385154  -14.475834
28.454683  -14.381002
28.524535  -14.351748
28.594470  -14.374180
28.664265  -14.468519
28.747049  -14.548565
28.819267  -14.555734
28.888154  -14.530838
28.957061  -14.536896
29.027327  -14.504615
29.096876  -14.494128
29.166236  -14.491987
29.235562  -14.449344
29.305099  -14.460475
29.374460  -14.519604
29.443669  -14.506589
29.513419  -14.489072
29.582768  -14.581292
29.651753  -14.504100
29.721148  -14.458130
29.791127  -14.499185
29.861208  -14.415696
29.931012  -14.423745
30.000598  -14.442760
30.070173  -14.508819
30.139363  -14.513492
30.209841  -14.461003
30.280039  -14.476043
30.349497  -14.526624
30.418811  -14.476788
30.488361  -14.505265
30.558092  -14.465208
30.633190  -14.442520
30.704214  -14.346582
30.774433  -14.343557
30.843971  -14.296143
30.914886  -14.254392
30.984544  -14.272339
31.054303  -14.327487
31.124006  -14.322553
31.193846  -14.280644
31.263546  -14.352931
31.333350  -14.372688
31.403234  -14.421331
31.475065  -14.378117
31.547269  -14.332507
31.617029  -14.344273
31.688096  -14.266450
31.758659  -14.330071
31.830400  -14.413558
31.899949  -14.396504
31.970050  -14.377876
32.039937  -14.378315
32.109921  -14.411850
32.181576  -14.398696
32.250965  -14.392239
32.322889  -14.381889
32.397324  -14.429952
32.469450  -14.415263
32.539330  -14.420661
32.609826  -14.431855
32.681775  -14.325911
32.753651  -14.319817
32.826247  -14.304828
32.896236  -14.318579
32.966139  -14.364638
33.035781  -14.337152
33.105928  -14.334372
33.176594  -14.247374
33.246838  -14.215859
33.317231  -14.218496
33.389945  -14.274930
33.466904  -14.294959
33.548051  -14.340885
33.629155  -14.338395
33.710389  -14.344588
33.791217  -14.384828
33.871613  -14.456856
33.953388  -14.449221
34.031636  -14.393037
34.101578  -14.370506
34.171293  -14.424394
34.240583  -14.491607
34.309688  -14.444041
34.379091  -14.368764
34.450868  -14.354138
34.520742  -14.430565
34.590529  -14.336197
34.661371  -14.298451
34.731821  -14.339459
34.802500  -14.340904
34.873037  -14.333739
34.943110  -14.266616
35.014445  -14.176802
35.086026  -14.209756
35.156451  -14.237473
35.225991  -14.306934
35.303100  -14.353204
35.376832  -14.329379
35.447552  -14.350091
35.517649  -14.344149
35.588009  -14.361915
35.658245  -14.403148
35.727663  -14.450691
35.797011  -14.453891
35.867023  -14.429878
35.936509  -14.422105
36.007084  -14.405769
36.076801  -14.393876
36.147110  -14.408773
36.216854  -14.440842
36.286563  -14.404653
36.356565  -14.356683
36.427116  -14.379175
36.498163  -14.394365
36.568283  -14.383099
36.637990  -14.387335
36.707782  -14.364734
36.777762  -14.360918
36.847420  -14.445409
36.916633  -14.515595
36.986113  -14.449763
37.055524  -14.440600
37.125340  -14.454686
37.194572  -14.358385
37.265360  -14.242319
37.336596  -14.208995
37.407248  -14.188881
37.477887  -14.219495
37.547972  -14.244475
37.618875  -14.266423
37.689541  -14.271753
37.759993  -14.282733
37.830243  -14.284280
37.900501  -14.318618
37.970851  -14.378778
38.040851  -14.367788
38.110962  -14.348722
38.181473  -14.271315
38.252107  -14.285588
38.322621  -14.284677
38.392924  -14.272824
38.463256  -14.219225
38.533935  -14.264643
38.603972  -14.349033
38.673680  -14.360822
38.743114  -14.400059
38.812766  -14.316942
38.882623  -14.245153
38.953093  -14.246902
39.023883  -14.211128
39.094593  -14.212654
39.164931  -14.194171
39.235588  -14.208908
39.305975  -14.301143
39.375980  -14.336534
39.446348  -14.306184
39.516585  -14.250477
39.586979  -14.238725
39.657066  -14.278827
39.727403  -14.269208
39.801395  -14.204854
39.872435  -14.219119
39.942893  -14.220678
40.012902  -14.203367
40.083108  -14.201949
40.153809  -14.208967
40.224006  -14.190080
40.294428  -14.215313
40.364824  -14.227462
40.434591  -14.235691
40.504508  -14.232562
40.574637  -14.244838
40.645853  -14.294063
40.716462  -14.336481
40.786841  -14.278024
40.857469  -14.301186
40.927277  -14.352381
40.996995  -14.335107
41.066625  -14.282354
41.136713  -14.218602
41.207299  -14.235926
41.277639  -14.297406
41.347742  -14.343715
41.417628  -14.381391
41.488665  -14.419144
41.558236  -14.419706
41.628371  -14.368890
41.699067  -14.373660
41.768806  -14.418257
41.838281  -14.411380
41.907687  -14.352636
41.977008  -14.368948
42.046823  -14.435070
42.116106  -14.501055
42.185104  -14.461553
42.254112  -14.540297
42.324114  -14.492321
42.393603  -14.430399
42.463459  -14.379057
42.533522  -14.399099
42.603175  -14.434158
42.672843  -14.453234
42.742338  -14.509507
42.813692  -14.490205
42.883347  -14.415667
42.953407  -14.365522
43.023346  -14.372044
43.093036  -14.368735
43.164179  -14.392070
43.233780  -14.419370
43.303334  -14.404328
43.373456  -14.458492
43.443861  -14.344746
43.513736  -14.372047
43.583232  -14.465470
43.652822  -14.296765
43.722512  -14.345743
43.792539  -14.384233
43.862437  -14.418059
43.932109  -14.472606
44.004042  -14.485878
44.073740  -14.446540
44.143149  -14.447620
44.212312  -14.468338
44.281609  -14.378874
44.351365  -14.459155
44.420347  -14.461652
44.489932  -14.448414
44.559512  -14.489546
44.628770  -14.449054
44.697760  -14.464047
44.767333  -14.461671
44.837742  -14.459178
44.907627  -14.361317
44.977479  -14.406047
45.046947  -14.471006
45.116236  -14.442380
45.185874  -14.456956
45.255320  -14.495035
45.325085  -14.434634
45.394936  -14.443105
45.465358  -14.398529
45.535145  -14.417627
45.606030  -14.374258
45.676553  -14.447739
45.746704  -14.429222
45.817696  -14.368301
45.888967  -14.415263
45.964746  -14.408854
46.049816  -14.401778
46.133416  -14.372378
46.217162  -14.379472
46.302384  -14.407484
46.386983  -14.469090
46.464998  -14.480959
46.535194  -14.525141
46.604229  -14.532521
46.673953  -14.428278
46.743774  -14.485259
46.813604  -14.389784
46.883140  -14.311284
46.953469  -14.261282
47.023675  -14.284821
47.094239  -14.276825
47.164258  -14.205426
47.234252  -14.295432
47.305335  -14.370096
47.376284  -14.443220
47.445998  -14.439428
47.515507  -14.503733
47.584865  -14.472304
47.654125  -14.509800
47.723486  -14.491163
47.793302  -14.458673
47.863059  -14.419191
47.932410  -14.446078
48.001478  -14.451892
48.070927  -14.420601
48.141717  -14.417944
48.211487  -14.494228
48.280654  -14.510028
48.350097  -14.401887
48.420013  -14.450716
48.490021  -14.456943
48.559555  -14.501506
48.628808  -14.529006
48.697836  -14.532269
48.766926  -14.481420
48.836440  -14.483237
48.906339  -14.386333
48.976592  -14.313609
49.047419  -14.341390
49.117680  -14.349536
49.187649  -14.431535
49.257035  -14.473895
49.326511  -14.507181
49.395648  -14.437718
49.465160  -14.408641
49.534744  -14.404772
49.604995  -14.317237
49.675228  -14.351396
49.744611  -14.425124
49.814308  -14.440014
49.884734  -14.458471
49.954262  -14.467178
50.023652  -14.437191
50.093718  -14.404535
50.163738  -14.414931
50.233518  -14.374948
50.303470  -14.375005
50.372955  -14.328236
50.442725  -14.350674
50.512634  -14.384633
50.582268  -14.414912
50.652618  -14.459603
50.723538  -14.425160
50.793623  -14.315233
50.863811  -14.352688
50.933432  -14.304199
51.003400  -14.368953
51.072572  -14.395651


==> figures/heur-ipiano-altproj-0_75.dat <==
    1  0.000000
    6  -0.558556
   11  -0.801982
   16  -1.006149
   21  -1.184204
   26  -1.342023
   31  -1.482216
   36  -1.612312
   41  -1.732669
   46  -1.845001
   51  -1.950759
   56  -2.050464
   61  -2.144687
   66  -2.233770
   71  -2.318378
   76  -2.399146
   81  -2.476535
   86  -2.551021
   91  -2.623040
   96  -2.692954
  101  -2.761070
  106  -2.827648
  111  -2.892915
  116  -2.957060
  121  -3.020241
  126  -3.082592
  131  -3.144225
  136  -3.205235
  141  -3.265702
  146  -3.325691
  151  -3.385261
  156  -3.444459
  161  -3.503325
  166  -3.561894
  171  -3.620196
  176  -3.678254
  181  -3.736090
  186  -3.793723
  191  -3.851169
  196  -3.908439
  201  -3.965548
  206  -4.022503
  211  -4.079315
  216  -4.135991
  221  -4.192539
  226  -4.248963
  231  -4.305269
  236  -4.361463
  241  -4.417548
  246  -4.473529
  251  -4.529409
  256  -4.585192
  261  -4.640880
  266  -4.696476
  271  -4.751983
  276  -4.807404
  281  -4.862740
  286  -4.917994
  291  -4.973168
  296  -5.028265
  301  -5.083284
  306  -5.138230
  311  -5.193103
  316  -5.247905
  321  -5.302637
  326  -5.357302
  331  -5.411901
  336  -5.466434
  341  -5.520905
  346  -5.575313
  351  -5.629661
  356  -5.683950
  361  -5.738180
  366  -5.792354
  371  -5.846473
  376  -5.900537
  381  -5.954548
  386  -6.008508
  391  -6.062416
  396  -6.116275
  401  -6.170085
  406  -6.223848
  411  -6.277564
  416  -6.331235
  421  -6.384862
  426  -6.438445
  431  -6.491986
  436  -6.545485
  441  -6.598943
  446  -6.652362
  451  -6.705742
  456  -6.759084
  461  -6.812389
  466  -6.865658
  471  -6.918891
  476  -6.972090
  481  -7.025255
  486  -7.078387
  491  -7.131487
  496  -7.184555
  501  -7.237592
  506  -7.290600
  511  -7.343578
  516  -7.396527
  521  -7.449448
  526  -7.502342
  531  -7.555209
  536  -7.608050
  541  -7.660865
  546  -7.713656
  551  -7.766422
  556  -7.819164
  561  -7.871883
  566  -7.924580
  571  -7.977254
  576  -8.029907
  581  -8.082539
  586  -8.135150
  591  -8.187742
  596  -8.240313
  601  -8.292865
  606  -8.345399
  611  -8.397915
  616  -8.450412
  621  -8.502892
  626  -8.555355
  631  -8.607802
  636  -8.660233
  641  -8.712647
  646  -8.765046
  651  -8.817431
  656  -8.869800
  661  -8.922155
  666  -8.974496
  671  -9.026823
  676  -9.079137
  681  -9.131438
  686  -9.183727
  691  -9.236002
  696  -9.288266
  701  -9.340518
  706  -9.392758
  711  -9.444987
  716  -9.497204
  721  -9.549411
  726  -9.601608
  731  -9.653794
  736  -9.705970
  741  -9.758135
  746  -9.810293
  751  -9.862440
  756  -9.914578
  761  -9.966707
  766  -10.018827
  771  -10.070940
  776  -10.123043
  781  -10.175137
  786  -10.227224
  791  -10.279302
  796  -10.331375
  801  -10.383439
  806  -10.435497
  811  -10.487545
  816  -10.539586
  821  -10.591622
  826  -10.643652
  831  -10.695681
  836  -10.747698
  841  -10.799698
  846  -10.851699
  851  -10.903698
  856  -10.955690
  861  -11.007686
  866  -11.059660
  871  -11.111633
  876  -11.163603
  881  -11.215567
  886  -11.267524
  891  -11.319470
  896  -11.371414
  901  -11.423348
  906  -11.475285
  911  -11.527218
  916  -11.579153
  921  -11.631083
  926  -11.683003
  931  -11.734919
  936  -11.786841
  941  -11.838734
  946  -11.890637
  951  -11.942518
  956  -11.994421
  961  -12.046340
  966  -12.098145
  971  -12.150015
  976  -12.201766
  981  -12.253626
  986  -12.305470
  991  -12.357369
  996  -12.409251
 1001  -12.460933
 1006  -12.513032
 1011  -12.564844
 1016  -12.616655
 1021  -12.668415
 1026  -12.720285
 1031  -12.771671
 1036  -12.823636
 1041  -12.876187
 1046  -12.927647
 1051  -12.979734
 1056  -13.030841
 1061  -13.082829
 1066  -13.134872
 1071  -13.186283
 1076  -13.238336
 1081  -13.288635
 1086  -13.340527
 1091  -13.390454
 1096  -13.443849
 1101  -13.493680
 1106  -13.544541
 1111  -13.594352
 1116  -13.646353
 1121  -13.693229
 1126  -13.737518
 1131  -13.786091
 1136  -13.839230
 1141  -13.894818
 1146  -13.945386
 1151  -13.981589
 1156  -14.035906
 1161  -14.072068
 1166  -14.109399
 1171  -14.156138
 1176  -14.201974
 1181  -14.209535
 1186  -14.248242
 1191  -14.300197
 1196  -14.321898
 1201  -14.356875
 1206  -14.346377
 1211  -14.329440
 1216  -14.300710
 1221  -14.256109
 1226  -14.323053
 1231  -14.320833
 1236  -14.320608
 1241  -14.391807
 1246  -14.347396
 1251  -14.287392
 1256  -14.259186
 1261  -14.304027
 1266  -14.313238
 1271  -14.338268
 1276  -14.339882
 1281  -14.362132
 1286  -14.404645
 1291  -14.403363
 1296  -14.396410
 1301  -14.370487
 1306  -14.371189
 1311  -14.383510
 1316  -14.430670
 1321  -14.427467
 1326  -14.408120
 1331  -14.397047
 1336  -14.286903
 1341  -14.281737
 1346  -14.350153
 1351  -14.274928
 1356  -14.275353
 1361  -14.335712
 1366  -14.324056
 1371  -14.350495
 1376  -14.408440
 1381  -14.447030
 1386  -14.357742
 1391  -14.420229
 1396  -14.463557
 1401  -14.483633
 1406  -14.482724
 1411  -14.461469
 1416  -14.423363
 1421  -14.415542
 1426  -14.496833
 1431  -14.485004
 1436  -14.552246
 1441  -14.486039
 1446  -14.490395
 1451  -14.491087
 1456  -14.436007
 1461  -14.481035
 1466  -14.516006
 1471  -14.480175
 1476  -14.453550
 1481  -14.475898
 1486  -14.444882
 1491  -14.451001
 1496  -14.430683
 1501  -14.471760
 1506  -14.483428
 1511  -14.502126
 1516  -14.495037
 1521  -14.492102
 1526  -14.510479
 1531  -14.483903
 1536  -14.540660
 1541  -14.477388
 1546  -14.478956
 1551  -14.475433
 1556  -14.461894
 1561  -14.492865
 1566  -14.414881
 1571  -14.484724
 1576  -14.560103
 1581  -14.457184
 1586  -14.459865
 1591  -14.464151
 1596  -14.506496
 1601  -14.507631
 1606  -14.493416
 1611  -14.463789
 1616  -14.445350
 1621  -14.431833
 1626  -14.407352
 1631  -14.450875
 1636  -14.512125
 1641  -14.482411
 1646  -14.504347
 1651  -14.502872
 1656  -14.408409
 1661  -14.385361
 1666  -14.316855
 1671  -14.400818
 1676  -14.351101
 1681  -14.345075
 1686  -14.383117
 1691  -14.309962
 1696  -14.368277
 1701  -14.432491
 1706  -14.410102
 1711  -14.389106
 1716  -14.365099
 1721  -14.420977
 1726  -14.428913
 1731  -14.431727
 1736  -14.418548
 1741  -14.374964
 1746  -14.410277
 1751  -14.378475
 1756  -14.409844
 1761  -14.370747
 1766  -14.359963
 1771  -14.417462
 1776  -14.428970
 1781  -14.457796
 1786  -14.457957
 1791  -14.377713
 1796  -14.363942
 1801  -14.365868
 1806  -14.349456
 1811  -14.341117
 1816  -14.358708
 1821  -14.428809
 1826  -14.449103
 1831  -14.464145
 1836  -14.488900
 1841  -14.494766
 1846  -14.460443
 1851  -14.523791
 1856  -14.480689
 1861  -14.470406
 1866  -14.422424
 1871  -14.453340
 1876  -14.555372
 1881  -14.535962
 1886  -14.585996
 1891  -14.475220
 1896  -14.475834
 1901  -14.381002
 1906  -14.351748
 1911  -14.374180
 1916  -14.468519
 1921  -14.548565
 1926  -14.555734
 1931  -14.530838
 1936  -14.536896
 1941  -14.504615
 1946  -14.494128
 1951  -14.491987
 1956  -14.449344
 1961  -14.460475
 1966  -14.519604
 1971  -14.506589
 1976  -14.489072
 1981  -14.581292
 1986  -14.504100
 1991  -14.458130
 1996  -14.499185
 2001  -14.415696
 2006  -14.423745
 2011  -14.442760
 2016  -14.508819
 2021  -14.513492
 2026  -14.461003
 2031  -14.476043
 2036  -14.526624
 2041  -14.476788
 2046  -14.505265
 2051  -14.465208
 2056  -14.442520
 2061  -14.346582
 2066  -14.343557
 2071  -14.296143
 2076  -14.254392
 2081  -14.272339
 2086  -14.327487
 2091  -14.322553
 2096  -14.280644
 2101  -14.352931
 2106  -14.372688
 2111  -14.421331
 2116  -14.378117
 2121  -14.332507
 2126  -14.344273
 2131  -14.266450
 2136  -14.330071
 2141  -14.413558
 2146  -14.396504
 2151  -14.377876
 2156  -14.378315
 2161  -14.411850
 2166  -14.398696
 2171  -14.392239
 2176  -14.381889
 2181  -14.429952
 2186  -14.415263
 2191  -14.420661
 2196  -14.431855
 2201  -14.325911
 2206  -14.319817
 2211  -14.304828
 2216  -14.318579
 2221  -14.364638
 2226  -14.337152
 2231  -14.334372
 2236  -14.247374
 2241  -14.215859
 2246  -14.218496
 2251  -14.274930
 2256  -14.294959
 2261  -14.340885
 2266  -14.338395
 2271  -14.344588
 2276  -14.384828
 2281  -14.456856
 2286  -14.449221
 2291  -14.393037
 2296  -14.370506
 2301  -14.424394
 2306  -14.491607
 2311  -14.444041
 2316  -14.368764
 2321  -14.354138
 2326  -14.430565
 2331  -14.336197
 2336  -14.298451
 2341  -14.339459
 2346  -14.340904
 2351  -14.333739
 2356  -14.266616
 2361  -14.176802
 2366  -14.209756
 2371  -14.237473
 2376  -14.306934
 2381  -14.353204
 2386  -14.329379
 2391  -14.350091
 2396  -14.344149
 2401  -14.361915
 2406  -14.403148
 2411  -14.450691
 2416  -14.453891
 2421  -14.429878
 2426  -14.422105
 2431  -14.405769
 2436  -14.393876
 2441  -14.408773
 2446  -14.440842
 2451  -14.404653
 2456  -14.356683
 2461  -14.379175
 2466  -14.394365
 2471  -14.383099
 2476  -14.387335
 2481  -14.364734
 2486  -14.360918
 2491  -14.445409
 2496  -14.515595
 2501  -14.449763
 2506  -14.440600
 2511  -14.454686
 2516  -14.358385
 2521  -14.242319
 2526  -14.208995
 2531  -14.188881
 2536  -14.219495
 2541  -14.244475
 2546  -14.266423
 2551  -14.271753
 2556  -14.282733
 2561  -14.284280
 2566  -14.318618
 2571  -14.378778
 2576  -14.367788
 2581  -14.348722
 2586  -14.271315
 2591  -14.285588
 2596  -14.284677
 2601  -14.272824
 2606  -14.219225
 2611  -14.264643
 2616  -14.349033
 2621  -14.360822
 2626  -14.400059
 2631  -14.316942
 2636  -14.245153
 2641  -14.246902
 2646  -14.211128
 2651  -14.212654
 2656  -14.194171
 2661  -14.208908
 2666  -14.301143
 2671  -14.336534
 2676  -14.306184
 2681  -14.250477
 2686  -14.238725
 2691  -14.278827
 2696  -14.269208
 2701  -14.204854
 2706  -14.219119
 2711  -14.220678
 2716  -14.203367
 2721  -14.201949
 2726  -14.208967
 2731  -14.190080
 2736  -14.215313
 2741  -14.227462
 2746  -14.235691
 2751  -14.232562
 2756  -14.244838
 2761  -14.294063
 2766  -14.336481
 2771  -14.278024
 2776  -14.301186
 2781  -14.352381
 2786  -14.335107
 2791  -14.282354
 2796  -14.218602
 2801  -14.235926
 2806  -14.297406
 2811  -14.343715
 2816  -14.381391
 2821  -14.419144
 2826  -14.419706
 2831  -14.368890
 2836  -14.373660
 2841  -14.418257
 2846  -14.411380
 2851  -14.352636
 2856  -14.368948
 2861  -14.435070
 2866  -14.501055
 2871  -14.461553
 2876  -14.540297
 2881  -14.492321
 2886  -14.430399
 2891  -14.379057
 2896  -14.399099
 2901  -14.434158
 2906  -14.453234
 2911  -14.509507
 2916  -14.490205
 2921  -14.415667
 2926  -14.365522
 2931  -14.372044
 2936  -14.368735
 2941  -14.392070
 2946  -14.419370
 2951  -14.404328
 2956  -14.458492
 2961  -14.344746
 2966  -14.372047
 2971  -14.465470
 2976  -14.296765
 2981  -14.345743
 2986  -14.384233
 2991  -14.418059
 2996  -14.472606
 3001  -14.485878
 3006  -14.446540
 3011  -14.447620
 3016  -14.468338
 3021  -14.378874
 3026  -14.459155
 3031  -14.461652
 3036  -14.448414
 3041  -14.489546
 3046  -14.449054
 3051  -14.464047
 3056  -14.461671
 3061  -14.459178
 3066  -14.361317
 3071  -14.406047
 3076  -14.471006
 3081  -14.442380
 3086  -14.456956
 3091  -14.495035
 3096  -14.434634
 3101  -14.443105
 3106  -14.398529
 3111  -14.417627
 3116  -14.374258
 3121  -14.447739
 3126  -14.429222
 3131  -14.368301
 3136  -14.415263
 3141  -14.408854
 3146  -14.401778
 3151  -14.372378
 3156  -14.379472
 3161  -14.407484
 3166  -14.469090
 3171  -14.480959
 3176  -14.525141
 3181  -14.532521
 3186  -14.428278
 3191  -14.485259
 3196  -14.389784
 3201  -14.311284
 3206  -14.261282
 3211  -14.284821
 3216  -14.276825
 3221  -14.205426
 3226  -14.295432
 3231  -14.370096
 3236  -14.443220
 3241  -14.439428
 3246  -14.503733
 3251  -14.472304
 3256  -14.509800
 3261  -14.491163
 3266  -14.458673
 3271  -14.419191
 3276  -14.446078
 3281  -14.451892
 3286  -14.420601
 3291  -14.417944
 3296  -14.494228
 3301  -14.510028
 3306  -14.401887
 3311  -14.450716
 3316  -14.456943
 3321  -14.501506
 3326  -14.529006
 3331  -14.532269
 3336  -14.481420
 3341  -14.483237
 3346  -14.386333
 3351  -14.313609
 3356  -14.341390
 3361  -14.349536
 3366  -14.431535
 3371  -14.473895
 3376  -14.507181
 3381  -14.437718
 3386  -14.408641
 3391  -14.404772
 3396  -14.317237
 3401  -14.351396
 3406  -14.425124
 3411  -14.440014
 3416  -14.458471
 3421  -14.467178
 3426  -14.437191
 3431  -14.404535
 3436  -14.414931
 3441  -14.374948
 3446  -14.375005
 3451  -14.328236
 3456  -14.350674
 3461  -14.384633
 3466  -14.414912
 3471  -14.459603
 3476  -14.425160
 3481  -14.315233
 3486  -14.352688
 3491  -14.304199
 3496  -14.368953
 3501  -14.395651


==> figures/loc-heavyball-avrgproj-bt-0_75-timing.dat <==
0.000000  0.000000
0.444771  -0.613794
0.523830  -0.584291
0.698225  -0.609271
0.849795  -0.596834
0.928807  -0.657427
1.007856  -0.695550
1.086781  -0.710707
1.165855  -0.723820
1.244801  -0.747926
1.324179  -0.777382
1.404264  -0.810905
1.483245  -0.851920
1.562356  -0.898808
1.641592  -0.952288
1.720813  -1.011910
1.799701  -1.078039
1.878453  -1.152114
1.957340  -1.236225
2.036121  -1.331668
2.115040  -1.437661
2.194723  -1.552799
2.273476  -1.679767
2.485764  -1.817222
2.600744  -1.900845
2.679283  -1.969808
2.757897  -2.035648
2.878286  -2.108971
2.969210  -2.179739
3.067986  -2.250826
3.202109  -2.333741
3.330729  -2.405487
3.442495  -2.468763
3.539578  -2.547587
3.670784  -2.617108
3.808339  -2.685245
3.954003  -2.753445
4.048516  -2.815215
4.168694  -2.883187
4.307190  -2.950743
4.398545  -3.011432
4.488667  -3.069399
4.608405  -3.129251
4.686795  -3.198563
4.826378  -3.263822
4.923111  -3.322920
5.019349  -3.382524
5.158469  -3.442731
5.237128  -3.502000
5.345097  -3.566016
5.483611  -3.627870
5.573981  -3.683627
5.670936  -3.740093
5.798340  -3.797579
5.888620  -3.857130
6.009153  -3.915782
6.118291  -3.973869
6.227522  -4.036557
6.354708  -4.093713
6.468883  -4.150324
6.578207  -4.204354
6.686994  -4.256386
6.783523  -4.307198
6.861937  -4.359534
6.982535  -4.416303
7.084917  -4.474820
7.199669  -4.530473
7.325710  -4.587902
7.439830  -4.640792
7.531421  -4.691750
7.651537  -4.745048
7.754431  -4.797722
7.864980  -4.854375
7.988023  -4.909301
8.076427  -4.964269
8.237084  -5.020233
8.355683  -5.071829
8.460282  -5.125387
8.580338  -5.178649
8.683166  -5.231385
8.810809  -5.284576
8.902796  -5.335260
9.011179  -5.388355
9.138597  -5.443392
9.243095  -5.495201
9.357759  -5.547114
9.436000  -5.600894
9.562642  -5.654297
9.665699  -5.706604
9.774172  -5.758217
9.889331  -5.810923
10.003387  -5.862977
10.081399  -5.914280
10.240917  -5.967463
10.326048  -6.017119
10.441373  -6.069050
10.544400  -6.120824
10.652830  -6.172659
10.768013  -6.226384
10.900405  -6.279984
10.991215  -6.329146
11.101420  -6.379990
11.210639  -6.432149
11.325733  -6.484161
11.434813  -6.533293
11.542842  -6.584698
11.657098  -6.635882
11.735969  -6.688337
11.868695  -6.738792
11.967525  -6.786955
12.075377  -6.836419
12.184437  -6.885832
12.305771  -6.937978
12.390567  -6.987854
12.536695  -7.038651
12.639657  -7.085798
12.747835  -7.134795
12.826771  -7.186603
12.947215  -7.238300
13.062123  -7.288513
13.183121  -7.337690
13.286290  -7.385067
13.389163  -7.432371
13.504075  -7.483373
13.612589  -7.532607
13.741396  -7.584303
13.831953  -7.632154
13.934151  -7.681938
14.030880  -7.732650
14.169120  -7.782568
14.253346  -7.830067
14.367783  -7.881314
14.488289  -7.930864
14.579277  -7.977450
14.700316  -8.027963
14.784934  -8.077038
14.925330  -8.126126
15.003792  -8.173584
15.124686  -8.224772
15.227699  -8.275200
15.349095  -8.327474
15.458054  -8.378464
15.580131  -8.429144
15.676860  -8.477482
15.786033  -8.526960
15.900748  -8.575779
16.008759  -8.626171
16.086963  -8.674300
16.213959  -8.726290
16.328176  -8.775160
16.430510  -8.823691
16.538465  -8.872061
16.647435  -8.920748
16.761669  -8.970653
16.869883  -9.022852
16.984589  -9.073528
17.081645  -9.121142
17.209546  -9.170003
17.306180  -9.217238
17.414836  -9.266501
17.523945  -9.316021
17.632915  -9.365526
17.729012  -9.416309
17.837197  -9.465537
17.951436  -9.514228
18.059921  -9.561118
18.177291  -9.610205
18.280793  -9.658525
18.395731  -9.706981
18.509697  -9.754270
18.611594  -9.800554
18.725256  -9.848681
18.809131  -9.895260
18.942433  -9.943497
19.040435  -9.989005
19.149576  -10.035913
19.263477  -10.082853
19.383958  -10.128657
19.473862  -10.174119
19.587158  -10.221172
19.694927  -10.269522
19.802803  -10.316683
19.910775  -10.365650
20.013163  -10.412759
20.115466  -10.462508
20.258329  -10.514839
20.347648  -10.563969
20.443074  -10.609735
20.556771  -10.657137
20.670533  -10.701355
20.773145  -10.745933
20.892728  -10.788629
20.976698  -10.835071
21.102255  -10.881768
21.217549  -10.926685
21.324491  -10.970069
21.425878  -11.013463
21.539727  -11.057402
21.647409  -11.100454
21.749002  -11.143734
21.884212  -11.187584
21.991715  -11.230573
22.092921  -11.273773
22.206010  -11.317592
22.313139  -11.360542
22.413902  -11.403742
22.527927  -11.447490
22.636301  -11.490384
22.737663  -11.533533
22.850484  -11.577191
22.957674  -11.620098
23.052672  -11.663502
23.184033  -11.710573
23.278571  -11.756579
23.355054  -11.803332
23.486807  -11.849631
23.574906  -11.897045
23.686989  -11.943724
23.805383  -11.992515
23.922841  -12.039027
24.015799  -12.083219
24.126499  -12.128517
24.201533  -12.175313
24.332495  -12.222362
24.443646  -12.268166
24.517484  -12.315940
24.645114  -12.361357
24.731128  -12.406017
24.858651  -12.451994
24.938366  -12.498412
25.047300  -12.545260
25.144714  -12.593908
25.255661  -12.638833
25.352707  -12.684360
25.472766  -12.727976
25.568789  -12.772118
25.707128  -12.815455
25.791697  -12.854614
25.893976  -12.893466
25.977800  -12.938801
26.104030  -12.982169
26.194991  -13.024487
26.296691  -13.067276
26.416928  -13.108029
26.506861  -13.149802
26.602735  -13.188911
26.710485  -13.227502
26.812151  -13.266946
26.927107  -13.302700
27.035731  -13.341000
27.125844  -13.376095
27.251085  -13.406614
27.341106  -13.442880
27.460509  -13.472190
27.556359  -13.503231
27.687601  -13.525850
27.777415  -13.556404
27.892874  -13.580291
27.994465  -13.607340
28.096502  -13.631858
28.234191  -13.653431
28.341983  -13.671296
28.456190  -13.687996
28.587539  -13.702021
28.696488  -13.714702
28.783366  -13.728449
28.928457  -13.738822
29.027721  -13.750868
29.152829  -13.760857
29.342560  -13.766265
29.481042  -13.775392
29.586827  -13.778914
29.749553  -13.782195
29.821664  -13.787426
29.971659  -13.789381
30.079635  -13.792270
30.187868  -13.795420
30.319076  -13.795805
30.390890  -13.799704
30.510830  -13.801417
30.606698  -13.803396
30.690610  -13.806724
30.816488  -13.808335
30.918379  -13.811011
31.011153  -13.812699
31.094746  -13.815250
31.237648  -13.818873
31.357490  -13.820987
31.436265  -13.821878
31.591320  -13.822753
31.663598  -13.826862
31.777770  -13.827408
31.849883  -13.829466
31.969219  -13.831245
32.053300  -13.832498
32.178355  -13.833507
32.251082  -13.837527
32.389004  -13.837776
32.460780  -13.841555
32.550528  -13.841689
32.694183  -13.842678
32.787380  -13.846524
32.894687  -13.848364
33.013607  -13.851687
33.097298  -13.851308
33.175599  -13.854571
33.284600  -13.857865
33.423564  -13.857458
33.496084  -13.861688
33.604231  -13.862140
33.693915  -13.866447
33.832221  -13.868139
33.904215  -13.868485
34.005937  -13.872186
34.137795  -13.874166
34.209981  -13.875881
34.299979  -13.877759
34.384080  -13.880134
34.527999  -13.882286
34.624091  -13.884068
34.701721  -13.889013
34.821230  -13.889374
34.917549  -13.890540
35.026021  -13.893002
35.127644  -13.894242
35.199626  -13.897622
35.277627  -13.901369
35.445429  -13.900088
35.517155  -13.903399
35.607320  -13.907532
35.739424  -13.908582
35.812773  -13.910851
35.945366  -13.914104
36.022204  -13.916304
36.179985  -13.916883
36.264197  -13.921865
36.384654  -13.923103
36.456652  -13.924959
36.528821  -13.929202
36.630959  -13.931987
36.757321  -13.933163
36.865119  -13.934947
36.973271  -13.937871
37.045635  -13.940984
37.141621  -13.944741
37.245764  -13.946325
37.365372  -13.949330
37.478910  -13.951103
37.568962  -13.953349
37.678097  -13.957849
37.815014  -13.958208
37.922842  -13.961023
38.006780  -13.962061
38.132130  -13.964059
38.203482  -13.965969
38.304966  -13.968474
38.377129  -13.973059
38.540273  -13.972415
38.611989  -13.973579
38.713452  -13.977127
38.809396  -13.977777
38.917680  -13.981055
39.002982  -13.983029
39.101163  -13.985534
39.210905  -13.986381
39.344564  -13.989823
39.421202  -13.988241
39.547832  -13.992232
39.667246  -13.995273
39.766572  -13.999136
39.911201  -13.996846
39.990727  -13.998348
40.156234  -13.998797
40.238162  -14.000587
40.316804  -14.004012
40.419478  -14.005722
40.503450  -14.010087
40.624489  -14.010303
40.720567  -14.014681
40.834262  -14.017298
40.972689  -14.020675
41.082255  -14.019560
41.155983  -14.027042
41.240628  -14.028663
41.332438  -14.027958
41.405604  -14.038127
41.572544  -14.032191
41.662509  -14.038193
41.781909  -14.036815
41.885305  -14.037372
41.983238  -14.040011
42.068512  -14.043610
42.157904  -14.047461
42.302161  -14.046202
42.379947  -14.050419
42.475585  -14.054678
42.564951  -14.056451
42.720518  -14.058072
42.793894  -14.059218
42.890641  -14.063224
43.010349  -14.064539
43.089282  -14.067919
43.185880  -14.070022
43.281395  -14.071764
43.383465  -14.077967
43.516094  -14.078095
43.588532  -14.085685
43.727428  -14.082681
43.800168  -14.085060
43.920224  -14.088883
44.034840  -14.089014
44.131644  -14.089513
44.203367  -14.094905
44.310795  -14.095788
44.447654  -14.098728
44.519329  -14.103223
44.639496  -14.103274
44.729665  -14.105919
44.813740  -14.109167
44.927422  -14.107052
45.022845  -14.113149
45.154310  -14.111820
45.232093  -14.114364
45.333387  -14.115595
45.410551  -14.119580
45.537937  -14.121946
45.653141  -14.123435
45.754907  -14.126667
45.833363  -14.131093
45.966486  -14.131276
46.050561  -14.134926
46.158471  -14.137129
46.237066  -14.135121
46.310154  -14.144872
46.485692  -14.143805
46.575909  -14.145372
46.666858  -14.146210
46.769157  -14.147822
46.888537  -14.151497
46.972099  -14.153229
47.073941  -14.154272
47.152149  -14.160776
47.249884  -14.165996
47.371704  -14.160247
47.456488  -14.167885
47.607269  -14.166867
47.697503  -14.168567
47.781416  -14.174766
47.877523  -14.176344
48.009446  -14.179287
48.100490  -14.182937
48.281732  -14.183095
48.354677  -14.185022
48.439043  -14.189167
48.523510  -14.191359
48.650921  -14.193762
48.722468  -14.194597
48.818407  -14.199154
48.903354  -14.199424
49.017272  -14.200227
49.138014  -14.206802
49.227654  -14.206107
49.299149  -14.205713
49.435660  -14.205040
49.512826  -14.212487
49.620043  -14.216021
49.744723  -14.214830
49.841154  -14.221759
49.979562  -14.222837
50.050969  -14.225030
50.128567  -14.232043
50.236058  -14.235910
50.400073  -14.232953
50.471267  -14.237632
50.578738  -14.242820
50.650383  -14.244277
50.722423  -14.252009
50.836428  -14.251215
50.963287  -14.245929
51.034967  -14.255163
51.166055  -14.256492
51.255460  -14.255403
51.369285  -14.256680
51.465076  -14.257535
51.554936  -14.262295
51.676814  -14.272441
51.772879  -14.270335
51.891802  -14.275890
52.042317  -14.278622
52.159742  -14.277318
52.238646  -14.285434
52.343377  -14.287096
52.441324  -14.282690
52.551323  -14.295505
52.670772  -14.290129
52.741694  -14.293263
52.836338  -14.293979
52.955428  -14.297993
53.063482  -14.300831
53.189411  -14.301439
53.297043  -14.305083
53.406724  -14.301542
53.479061  -14.307542
53.592898  -14.309464
53.670952  -14.303955
53.772436  -14.309330
53.861683  -14.309817
53.988355  -14.310790
54.122051  -14.313277
54.224924  -14.308002
54.322415  -14.315266
54.412389  -14.311557
54.503204  -14.312456
54.624099  -14.312396
54.695658  -14.312270
54.832093  -14.314305
54.977149  -14.308583
55.056468  -14.316268
55.163538  -14.318097
55.277964  -14.322816
55.366150  -14.321885
55.485638  -14.320842
55.586465  -14.320761
55.669474  -14.324707
55.747002  -14.331998
55.830592  -14.341311
55.980619  -14.344291
56.052160  -14.357498
56.207267  -14.353901
56.278657  -14.360940
56.380830  -14.358806
56.483523  -14.363334
56.578840  -14.367683
56.685752  -14.363443
56.804487  -14.367486
56.877102  -14.375186
57.004265  -14.367043
57.087984  -14.378541
57.207964  -14.381628
57.322656  -14.387565
57.418430  -14.391451
57.532709  -14.387866
57.609956  -14.397145
57.748365  -14.393202
57.833268  -14.398114
57.965485  -14.395271
58.061797  -14.390252
58.133282  -14.401128
58.222781  -14.397715
58.335666  -14.410996
58.443300  -14.402576
58.514257  -14.407177
58.634990  -14.414234
58.742267  -14.410659
58.855554  -14.412370
58.932889  -14.419924
59.028403  -14.423124
59.154190  -14.425072
59.237397  -14.426771
59.350806  -14.433254
59.488084  -14.428184
59.595648  -14.426825
59.667916  -14.426683
59.739144  -14.427837
59.835791  -14.429047
59.942936  -14.437379
60.062009  -14.429931
60.169882  -14.438027
60.258932  -14.436168
60.353839  -14.434099
60.462570  -14.443069
60.581888  -14.434853
60.665084  -14.439383
60.736586  -14.445612
60.868210  -14.447622
60.939591  -14.441586
61.064570  -14.448606
61.165912  -14.449943
61.304494  -14.447071
61.376402  -14.458184
61.471398  -14.456315
61.578533  -14.455148
61.650271  -14.467140
61.775356  -14.462249
61.852388  -14.461429
61.970907  -14.481066
62.089768  -14.476860
62.172933  -14.473766
62.269231  -14.483681
62.387744  -14.473735
62.458445  -14.476268
62.553345  -14.486232
62.677485  -14.486121
62.766209  -14.490304
62.878575  -14.490881
63.009208  -14.499274
63.080028  -14.502735
63.229109  -14.507307
63.312198  -14.504898
63.383174  -14.506780
63.465710  -14.509319
63.603652  -14.517768
63.680223  -14.512229
63.804491  -14.512491
63.882332  -14.514361
63.996332  -14.521244
64.122053  -14.520080
64.198949  -14.523533
64.317617  -14.528104
64.388516  -14.532961
64.489635  -14.537560
64.650475  -14.532995
64.751204  -14.530082
64.822450  -14.537533
64.918121  -14.533693
65.043490  -14.541204
65.126254  -14.526463
65.209215  -14.521553
65.280116  -14.533375
65.410679  -14.531155
65.499003  -14.533972
65.641079  -14.528497
65.736037  -14.518907
65.848631  -14.529227
65.919812  -14.536878
66.008173  -14.534729
66.124399  -14.539621
66.235228  -14.531702
66.346059  -14.541122
66.476718  -14.542607
66.568868  -14.552113
66.695016  -14.542225
66.765536  -14.554389
66.877835  -14.538856
66.991549  -14.546098
67.061857  -14.549280
67.171595  -14.558440
67.290823  -14.549320
67.388114  -14.559422
67.458894  -14.558086
67.590560  -14.551457
67.673151  -14.551037
67.780881  -14.540816
67.875419  -14.555166
67.999470  -14.555059
68.076419  -14.573535
68.206860  -14.556074
68.278214  -14.558374
68.385077  -14.555143
68.498151  -14.553716
68.613315  -14.538768
68.690090  -14.552281
68.784750  -14.553224
68.908695  -14.555464
68.990874  -14.563281
69.109151  -14.558290
69.203360  -14.559844
69.309753  -14.562895
69.410031  -14.573784
69.510137  -14.568267
69.598170  -14.574670
69.692511  -14.572222
69.774673  -14.577785
69.898317  -14.571494
69.992471  -14.583077
70.111366  -14.593954
70.206683  -14.575813
70.300492  -14.583936
70.406522  -14.593092
70.488581  -14.601102
70.594792  -14.603078
70.748453  -14.595629
70.819181  -14.590615
70.896441  -14.593897
71.003460  -14.597228
71.163863  -14.585253
71.234763  -14.567339
71.317374  -14.568887
71.393873  -14.567594
71.511983  -14.561381
71.624624  -14.568167
71.725073  -14.558585
71.820385  -14.560930
71.933334  -14.574339
72.004259  -14.570825
72.134442  -14.557815
72.204818  -14.585559
72.311618  -14.574933
72.418198  -14.554844
72.530457  -14.567065
72.607315  -14.553853
72.690014  -14.550515
72.796942  -14.549527
72.907984  -14.542041
72.997087  -14.565450
73.108994  -14.563854
73.215950  -14.560369
73.327892  -14.557040
73.415905  -14.565951
73.528503  -14.565034
73.688833  -14.553909


==> figures/loc-heavyball-avrgproj-bt-0_75.dat <==
    1  0.000000
    6  -0.613794
   11  -0.584291
   16  -0.609271
   21  -0.596834
   26  -0.657427
   31  -0.695550
   36  -0.710707
   41  -0.723820
   46  -0.747926
   51  -0.777382
   56  -0.810905
   61  -0.851920
   66  -0.898808
   71  -0.952288
   76  -1.011910
   81  -1.078039
   86  -1.152114
   91  -1.236225
   96  -1.331668
  101  -1.437661
  106  -1.552799
  111  -1.679767
  116  -1.817222
  121  -1.900845
  126  -1.969808
  131  -2.035648
  136  -2.108971
  141  -2.179739
  146  -2.250826
  151  -2.333741
  156  -2.405487
  161  -2.468763
  166  -2.547587
  171  -2.617108
  176  -2.685245
  181  -2.753445
  186  -2.815215
  191  -2.883187
  196  -2.950743
  201  -3.011432
  206  -3.069399
  211  -3.129251
  216  -3.198563
  221  -3.263822
  226  -3.322920
  231  -3.382524
  236  -3.442731
  241  -3.502000
  246  -3.566016
  251  -3.627870
  256  -3.683627
  261  -3.740093
  266  -3.797579
  271  -3.857130
  276  -3.915782
  281  -3.973869
  286  -4.036557
  291  -4.093713
  296  -4.150324
  301  -4.204354
  306  -4.256386
  311  -4.307198
  316  -4.359534
  321  -4.416303
  326  -4.474820
  331  -4.530473
  336  -4.587902
  341  -4.640792
  346  -4.691750
  351  -4.745048
  356  -4.797722
  361  -4.854375
  366  -4.909301
  371  -4.964269
  376  -5.020233
  381  -5.071829
  386  -5.125387
  391  -5.178649
  396  -5.231385
  401  -5.284576
  406  -5.335260
  411  -5.388355
  416  -5.443392
  421  -5.495201
  426  -5.547114
  431  -5.600894
  436  -5.654297
  441  -5.706604
  446  -5.758217
  451  -5.810923
  456  -5.862977
  461  -5.914280
  466  -5.967463
  471  -6.017119
  476  -6.069050
  481  -6.120824
  486  -6.172659
  491  -6.226384
  496  -6.279984
  501  -6.329146
  506  -6.379990
  511  -6.432149
  516  -6.484161
  521  -6.533293
  526  -6.584698
  531  -6.635882
  536  -6.688337
  541  -6.738792
  546  -6.786955
  551  -6.836419
  556  -6.885832
  561  -6.937978
  566  -6.987854
  571  -7.038651
  576  -7.085798
  581  -7.134795
  586  -7.186603
  591  -7.238300
  596  -7.288513
  601  -7.337690
  606  -7.385067
  611  -7.432371
  616  -7.483373
  621  -7.532607
  626  -7.584303
  631  -7.632154
  636  -7.681938
  641  -7.732650
  646  -7.782568
  651  -7.830067
  656  -7.881314
  661  -7.930864
  666  -7.977450
  671  -8.027963
  676  -8.077038
  681  -8.126126
  686  -8.173584
  691  -8.224772
  696  -8.275200
  701  -8.327474
  706  -8.378464
  711  -8.429144
  716  -8.477482
  721  -8.526960
  726  -8.575779
  731  -8.626171
  736  -8.674300
  741  -8.726290
  746  -8.775160
  751  -8.823691
  756  -8.872061
  761  -8.920748
  766  -8.970653
  771  -9.022852
  776  -9.073528
  781  -9.121142
  786  -9.170003
  791  -9.217238
  796  -9.266501
  801  -9.316021
  806  -9.365526
  811  -9.416309
  816  -9.465537
  821  -9.514228
  826  -9.561118
  831  -9.610205
  836  -9.658525
  841  -9.706981
  846  -9.754270
  851  -9.800554
  856  -9.848681
  861  -9.895260
  866  -9.943497
  871  -9.989005
  876  -10.035913
  881  -10.082853
  886  -10.128657
  891  -10.174119
  896  -10.221172
  901  -10.269522
  906  -10.316683
  911  -10.365650
  916  -10.412759
  921  -10.462508
  926  -10.514839
  931  -10.563969
  936  -10.609735
  941  -10.657137
  946  -10.701355
  951  -10.745933
  956  -10.788629
  961  -10.835071
  966  -10.881768
  971  -10.926685
  976  -10.970069
  981  -11.013463
  986  -11.057402
  991  -11.100454
  996  -11.143734
 1001  -11.187584
 1006  -11.230573
 1011  -11.273773
 1016  -11.317592
 1021  -11.360542
 1026  -11.403742
 1031  -11.447490
 1036  -11.490384
 1041  -11.533533
 1046  -11.577191
 1051  -11.620098
 1056  -11.663502
 1061  -11.710573
 1066  -11.756579
 1071  -11.803332
 1076  -11.849631
 1081  -11.897045
 1086  -11.943724
 1091  -11.992515
 1096  -12.039027
 1101  -12.083219
 1106  -12.128517
 1111  -12.175313
 1116  -12.222362
 1121  -12.268166
 1126  -12.315940
 1131  -12.361357
 1136  -12.406017
 1141  -12.451994
 1146  -12.498412
 1151  -12.545260
 1156  -12.593908
 1161  -12.638833
 1166  -12.684360
 1171  -12.727976
 1176  -12.772118
 1181  -12.815455
 1186  -12.854614
 1191  -12.893466
 1196  -12.938801
 1201  -12.982169
 1206  -13.024487
 1211  -13.067276
 1216  -13.108029
 1221  -13.149802
 1226  -13.188911
 1231  -13.227502
 1236  -13.266946
 1241  -13.302700
 1246  -13.341000
 1251  -13.376095
 1256  -13.406614
 1261  -13.442880
 1266  -13.472190
 1271  -13.503231
 1276  -13.525850
 1281  -13.556404
 1286  -13.580291
 1291  -13.607340
 1296  -13.631858
 1301  -13.653431
 1306  -13.671296
 1311  -13.687996
 1316  -13.702021
 1321  -13.714702
 1326  -13.728449
 1331  -13.738822
 1336  -13.750868
 1341  -13.760857
 1346  -13.766265
 1351  -13.775392
 1356  -13.778914
 1361  -13.782195
 1366  -13.787426
 1371  -13.789381
 1376  -13.792270
 1381  -13.795420
 1386  -13.795805
 1391  -13.799704
 1396  -13.801417
 1401  -13.803396
 1406  -13.806724
 1411  -13.808335
 1416  -13.811011
 1421  -13.812699
 1426  -13.815250
 1431  -13.818873
 1436  -13.820987
 1441  -13.821878
 1446  -13.822753
 1451  -13.826862
 1456  -13.827408
 1461  -13.829466
 1466  -13.831245
 1471  -13.832498
 1476  -13.833507
 1481  -13.837527
 1486  -13.837776
 1491  -13.841555
 1496  -13.841689
 1501  -13.842678
 1506  -13.846524
 1511  -13.848364
 1516  -13.851687
 1521  -13.851308
 1526  -13.854571
 1531  -13.857865
 1536  -13.857458
 1541  -13.861688
 1546  -13.862140
 1551  -13.866447
 1556  -13.868139
 1561  -13.868485
 1566  -13.872186
 1571  -13.874166
 1576  -13.875881
 1581  -13.877759
 1586  -13.880134
 1591  -13.882286
 1596  -13.884068
 1601  -13.889013
 1606  -13.889374
 1611  -13.890540
 1616  -13.893002
 1621  -13.894242
 1626  -13.897622
 1631  -13.901369
 1636  -13.900088
 1641  -13.903399
 1646  -13.907532
 1651  -13.908582
 1656  -13.910851
 1661  -13.914104
 1666  -13.916304
 1671  -13.916883
 1676  -13.921865
 1681  -13.923103
 1686  -13.924959
 1691  -13.929202
 1696  -13.931987
 1701  -13.933163
 1706  -13.934947
 1711  -13.937871
 1716  -13.940984
 1721  -13.944741
 1726  -13.946325
 1731  -13.949330
 1736  -13.951103
 1741  -13.953349
 1746  -13.957849
 1751  -13.958208
 1756  -13.961023
 1761  -13.962061
 1766  -13.964059
 1771  -13.965969
 1776  -13.968474
 1781  -13.973059
 1786  -13.972415
 1791  -13.973579
 1796  -13.977127
 1801  -13.977777
 1806  -13.981055
 1811  -13.983029
 1816  -13.985534
 1821  -13.986381
 1826  -13.989823
 1831  -13.988241
 1836  -13.992232
 1841  -13.995273
 1846  -13.999136
 1851  -13.996846
 1856  -13.998348
 1861  -13.998797
 1866  -14.000587
 1871  -14.004012
 1876  -14.005722
 1881  -14.010087
 1886  -14.010303
 1891  -14.014681
 1896  -14.017298
 1901  -14.020675
 1906  -14.019560
 1911  -14.027042
 1916  -14.028663
 1921  -14.027958
 1926  -14.038127
 1931  -14.032191
 1936  -14.038193
 1941  -14.036815
 1946  -14.037372
 1951  -14.040011
 1956  -14.043610
 1961  -14.047461
 1966  -14.046202
 1971  -14.050419
 1976  -14.054678
 1981  -14.056451
 1986  -14.058072
 1991  -14.059218
 1996  -14.063224
 2001  -14.064539
 2006  -14.067919
 2011  -14.070022
 2016  -14.071764
 2021  -14.077967
 2026  -14.078095
 2031  -14.085685
 2036  -14.082681
 2041  -14.085060
 2046  -14.088883
 2051  -14.089014
 2056  -14.089513
 2061  -14.094905
 2066  -14.095788
 2071  -14.098728
 2076  -14.103223
 2081  -14.103274
 2086  -14.105919
 2091  -14.109167
 2096  -14.107052
 2101  -14.113149
 2106  -14.111820
 2111  -14.114364
 2116  -14.115595
 2121  -14.119580
 2126  -14.121946
 2131  -14.123435
 2136  -14.126667
 2141  -14.131093
 2146  -14.131276
 2151  -14.134926
 2156  -14.137129
 2161  -14.135121
 2166  -14.144872
 2171  -14.143805
 2176  -14.145372
 2181  -14.146210
 2186  -14.147822
 2191  -14.151497
 2196  -14.153229
 2201  -14.154272
 2206  -14.160776
 2211  -14.165996
 2216  -14.160247
 2221  -14.167885
 2226  -14.166867
 2231  -14.168567
 2236  -14.174766
 2241  -14.176344
 2246  -14.179287
 2251  -14.182937
 2256  -14.183095
 2261  -14.185022
 2266  -14.189167
 2271  -14.191359
 2276  -14.193762
 2281  -14.194597
 2286  -14.199154
 2291  -14.199424
 2296  -14.200227
 2301  -14.206802
 2306  -14.206107
 2311  -14.205713
 2316  -14.205040
 2321  -14.212487
 2326  -14.216021
 2331  -14.214830
 2336  -14.221759
 2341  -14.222837
 2346  -14.225030
 2351  -14.232043
 2356  -14.235910
 2361  -14.232953
 2366  -14.237632
 2371  -14.242820
 2376  -14.244277
 2381  -14.252009
 2386  -14.251215
 2391  -14.245929
 2396  -14.255163
 2401  -14.256492
 2406  -14.255403
 2411  -14.256680
 2416  -14.257535
 2421  -14.262295
 2426  -14.272441
 2431  -14.270335
 2436  -14.275890
 2441  -14.278622
 2446  -14.277318
 2451  -14.285434
 2456  -14.287096
 2461  -14.282690
 2466  -14.295505
 2471  -14.290129
 2476  -14.293263
 2481  -14.293979
 2486  -14.297993
 2491  -14.300831
 2496  -14.301439
 2501  -14.305083
 2506  -14.301542
 2511  -14.307542
 2516  -14.309464
 2521  -14.303955
 2526  -14.309330
 2531  -14.309817
 2536  -14.310790
 2541  -14.313277
 2546  -14.308002
 2551  -14.315266
 2556  -14.311557
 2561  -14.312456
 2566  -14.312396
 2571  -14.312270
 2576  -14.314305
 2581  -14.308583
 2586  -14.316268
 2591  -14.318097
 2596  -14.322816
 2601  -14.321885
 2606  -14.320842
 2611  -14.320761
 2616  -14.324707
 2621  -14.331998
 2626  -14.341311
 2631  -14.344291
 2636  -14.357498
 2641  -14.353901
 2646  -14.360940
 2651  -14.358806
 2656  -14.363334
 2661  -14.367683
 2666  -14.363443
 2671  -14.367486
 2676  -14.375186
 2681  -14.367043
 2686  -14.378541
 2691  -14.381628
 2696  -14.387565
 2701  -14.391451
 2706  -14.387866
 2711  -14.397145
 2716  -14.393202
 2721  -14.398114
 2726  -14.395271
 2731  -14.390252
 2736  -14.401128
 2741  -14.397715
 2746  -14.410996
 2751  -14.402576
 2756  -14.407177
 2761  -14.414234
 2766  -14.410659
 2771  -14.412370
 2776  -14.419924
 2781  -14.423124
 2786  -14.425072
 2791  -14.426771
 2796  -14.433254
 2801  -14.428184
 2806  -14.426825
 2811  -14.426683
 2816  -14.427837
 2821  -14.429047
 2826  -14.437379
 2831  -14.429931
 2836  -14.438027
 2841  -14.436168
 2846  -14.434099
 2851  -14.443069
 2856  -14.434853
 2861  -14.439383
 2866  -14.445612
 2871  -14.447622
 2876  -14.441586
 2881  -14.448606
 2886  -14.449943
 2891  -14.447071
 2896  -14.458184
 2901  -14.456315
 2906  -14.455148
 2911  -14.467140
 2916  -14.462249
 2921  -14.461429
 2926  -14.481066
 2931  -14.476860
 2936  -14.473766
 2941  -14.483681
 2946  -14.473735
 2951  -14.476268
 2956  -14.486232
 2961  -14.486121
 2966  -14.490304
 2971  -14.490881
 2976  -14.499274
 2981  -14.502735
 2986  -14.507307
 2991  -14.504898
 2996  -14.506780
 3001  -14.509319
 3006  -14.517768
 3011  -14.512229
 3016  -14.512491
 3021  -14.514361
 3026  -14.521244
 3031  -14.520080
 3036  -14.523533
 3041  -14.528104
 3046  -14.532961
 3051  -14.537560
 3056  -14.532995
 3061  -14.530082
 3066  -14.537533
 3071  -14.533693
 3076  -14.541204
 3081  -14.526463
 3086  -14.521553
 3091  -14.533375
 3096  -14.531155
 3101  -14.533972
 3106  -14.528497
 3111  -14.518907
 3116  -14.529227
 3121  -14.536878
 3126  -14.534729
 3131  -14.539621
 3136  -14.531702
 3141  -14.541122
 3146  -14.542607
 3151  -14.552113
 3156  -14.542225
 3161  -14.554389
 3166  -14.538856
 3171  -14.546098
 3176  -14.549280
 3181  -14.558440
 3186  -14.549320
 3191  -14.559422
 3196  -14.558086
 3201  -14.551457
 3206  -14.551037
 3211  -14.540816
 3216  -14.555166
 3221  -14.555059
 3226  -14.573535
 3231  -14.556074
 3236  -14.558374
 3241  -14.555143
 3246  -14.553716
 3251  -14.538768
 3256  -14.552281
 3261  -14.553224
 3266  -14.555464
 3271  -14.563281
 3276  -14.558290
 3281  -14.559844
 3286  -14.562895
 3291  -14.573784
 3296  -14.568267
 3301  -14.574670
 3306  -14.572222
 3311  -14.577785
 3316  -14.571494
 3321  -14.583077
 3326  -14.593954
 3331  -14.575813
 3336  -14.583936
 3341  -14.593092
 3346  -14.601102
 3351  -14.603078
 3356  -14.595629
 3361  -14.590615
 3366  -14.593897
 3371  -14.597228
 3376  -14.585253
 3381  -14.567339
 3386  -14.568887
 3391  -14.567594
 3396  -14.561381
 3401  -14.568167
 3406  -14.558585
 3411  -14.560930
 3416  -14.574339
 3421  -14.570825
 3426  -14.557815
 3431  -14.585559
 3436  -14.574933
 3441  -14.554844
 3446  -14.567065
 3451  -14.553853
 3456  -14.550515
 3461  -14.549527
 3466  -14.542041
 3471  -14.565450
 3476  -14.563854
 3481  -14.560369
 3486  -14.557040
 3491  -14.565951
 3496  -14.565034
 3501  -14.553909


==> figures/loc-ipiano-altproj-bt-0_75-timing.dat <==
0.000000  0.000000
0.559748  -0.192823
0.684975  -0.388028
0.800185  -0.526925
0.914694  -0.648067
1.029376  -0.753723
1.133779  -0.848438
1.206881  -0.943543
1.279827  -1.053285
1.353973  -1.185322
1.427771  -1.346021
1.502394  -1.543852
1.575972  -1.792846
1.646571  -2.116110
1.827567  -2.508921
1.988411  -2.808354
2.110007  -3.033106
2.191169  -3.271984
2.311556  -3.546089
2.403177  -3.826714
2.524188  -4.100387
2.684545  -4.365370
2.785149  -4.625342
2.907312  -4.879684
3.039500  -5.132956
3.150494  -5.386878
3.261039  -5.645767
3.412845  -5.905782
3.513193  -6.155987
3.613525  -6.406038
3.735097  -6.664702
3.896312  -6.924783
3.997294  -7.176762
4.117321  -7.423677
4.247048  -7.676866
4.357820  -7.935108
4.478055  -8.193158
4.608728  -8.440618
4.698257  -8.688745
4.818073  -8.967794
4.966905  -9.264278
5.076570  -9.559304
5.195557  -9.848235
5.336007  -10.113402
5.425327  -10.360771
5.563640  -10.600549
5.652369  -10.839686
5.760973  -11.094962
5.897833  -11.370716
6.022644  -11.643361
6.144752  -11.917137
6.243588  -12.192191
6.348379  -12.462989
6.460853  -12.719447
6.546053  -12.972787
6.648721  -13.232322
6.776888  -13.476281
6.861921  -13.695605
7.008204  -13.836862
7.160836  -13.970432
7.406440  -14.065287
7.539780  -14.114643
7.700511  -14.143080
7.850645  -14.173993
8.000379  -14.192495
8.098665  -14.202699
8.213974  -14.184646
8.286437  -14.158575
8.392660  -14.197001
8.474169  -14.201345
8.590789  -14.211236
8.713360  -14.211104
8.794069  -14.227129
8.874723  -14.236489
8.972717  -14.222655
9.103419  -14.226525
9.199964  -14.227952
9.280715  -14.241297
9.399626  -14.239719
9.504214  -14.247829
9.617668  -14.268563
9.672134  -14.262374
9.769102  -14.245917
9.925239  -14.234761
10.030492  -14.235920
10.112355  -14.229293
10.168689  -14.225938
10.282595  -14.251357
10.362943  -14.264598
10.467712  -14.261677
10.556520  -14.291342
10.636096  -14.308739
10.723794  -14.321042
10.827412  -14.330731
10.940308  -14.326161
11.020082  -14.304265
11.165559  -14.309491
11.252587  -14.312923
11.323047  -14.323152
11.417921  -14.321232
11.522619  -14.335119
11.601788  -14.337628
11.730517  -14.342889
11.893475  -14.308019
11.955925  -14.347720
12.051375  -14.300022
12.147007  -14.293958
12.201531  -14.284931
12.297171  -14.289261
12.409709  -14.304007
12.522969  -14.306591
12.595606  -14.321861
12.708154  -14.308963
12.803492  -14.299258
12.899513  -14.314650
12.974726  -14.311403
13.079391  -14.295830
13.191549  -14.287069
13.254114  -14.277583
13.343070  -14.266992
13.490628  -14.273341
13.546132  -14.261735
13.625890  -14.264776
13.747548  -14.277153
13.851803  -14.283043
13.923384  -14.302422
14.003457  -14.312834
14.108235  -14.340487
14.178477  -14.328904
14.323303  -14.330683
14.402101  -14.312887
14.514433  -14.288259
14.594032  -14.285364
14.665566  -14.289732
14.770277  -14.293359
14.893096  -14.282575
15.023420  -14.286003
15.095130  -14.276710
15.191236  -14.262026
15.262297  -14.275318
15.426342  -14.296515
15.480719  -14.276491
15.534821  -14.286193
15.707540  -14.294239
15.821482  -14.304246
15.900935  -14.290592
15.997027  -14.320672
16.076359  -14.326367
16.138621  -14.303482
16.251517  -14.314928
16.355536  -14.299153
16.460193  -14.328336
16.564649  -14.339943
16.627073  -14.345018
16.772425  -14.346795
16.843085  -14.335391
16.897116  -14.329142
17.017202  -14.309910
17.146851  -14.301941
17.243728  -14.328302
17.298664  -14.333468
17.368846  -14.337724
17.472348  -14.339512
17.575593  -14.342786
17.687256  -14.366370
17.740391  -14.382026
17.817854  -14.385744
17.986326  -14.360756
18.056117  -14.370079
18.143028  -14.408144
18.271598  -14.400114
18.383436  -14.400559
18.436945  -14.392239
18.523139  -14.358590
18.642579  -14.358687
18.704205  -14.348738
18.823886  -14.333433
18.894913  -14.329270
19.007156  -14.337468
19.093975  -14.347913
19.147571  -14.387956
19.283445  -14.404245
19.385517  -14.374956
19.479858  -14.322795
19.543471  -14.308045
19.640051  -14.290334
19.769341  -14.305833
19.865568  -14.280620
19.986940  -14.287576
20.074538  -14.282706
20.205213  -14.282138
20.276417  -14.297599
20.393889  -14.276372
20.481147  -14.292548
20.560556  -14.287212
20.640079  -14.281266
20.703033  -14.270332
20.808127  -14.260254
20.957745  -14.244887
21.046042  -14.233767
21.135653  -14.245773
21.216105  -14.256361
21.330902  -14.288144
21.446944  -14.276962
21.527376  -14.255838
21.608733  -14.233869
21.713773  -14.226994
21.785656  -14.264067
21.916292  -14.240797
21.988606  -14.262328
22.060197  -14.274737
22.223611  -14.274184
22.302905  -14.271408
22.399029  -14.292760
22.512631  -14.288720
22.608785  -14.291286
22.705049  -14.261248
22.820001  -14.239923
22.900713  -14.274098
22.955668  -14.282006
23.035054  -14.302352
23.164097  -14.306471
23.242695  -14.343542
23.387559  -14.365746
23.457767  -14.380393
23.528609  -14.370091
23.683080  -14.344582
23.753544  -14.320477
23.857818  -14.285426
23.951520  -14.274791
24.051540  -14.276743
24.147432  -14.274686
24.227797  -14.304986
24.309274  -14.307994
24.422251  -14.345088
24.501251  -14.362703
24.622065  -14.348801
24.717123  -14.331064
24.795558  -14.307526
24.909219  -14.318389
25.013608  -14.278191
25.117977  -14.282387
25.197757  -14.296446
25.314425  -14.311619
25.404379  -14.335472
25.499994  -14.332973
25.612157  -14.339529
25.691515  -14.322743
25.770849  -14.342848
25.849350  -14.333928
25.962415  -14.326678
26.049998  -14.321309
26.129797  -14.317901
26.243356  -14.282171
26.366392  -14.271029
26.463986  -14.276072
26.535703  -14.270657
26.615671  -14.282374
26.704906  -14.290334
26.819680  -14.287958
26.952077  -14.280500
27.048523  -14.279317
27.104220  -14.272704
27.244218  -14.284533
27.307074  -14.276295
27.437362  -14.261364
27.492067  -14.272590
27.589781  -14.307824
27.702764  -14.321618
27.789977  -14.336370
27.876789  -14.341045
27.979967  -14.353565
28.049967  -14.339023
28.178590  -14.336585
28.274576  -14.348026
28.387614  -14.331414
28.483016  -14.351413
28.577812  -14.367689
28.713877  -14.369402
28.826634  -14.354446
28.913609  -14.337311
29.009222  -14.333204
29.105573  -14.334153
29.185126  -14.329949
29.292817  -14.307606
29.347666  -14.307365
29.426669  -14.296244
29.540264  -14.321181
29.618903  -14.359722
29.705701  -14.366409
29.792604  -14.347921
29.938270  -14.338131
30.033840  -14.330183
30.113026  -14.317822
30.217070  -14.313976
30.312884  -14.303130
30.383191  -14.300505
30.470327  -14.280529
30.541071  -14.320451
30.638172  -14.319005
30.734738  -14.337182
30.847916  -14.354303
30.976689  -14.380741
31.046418  -14.370605
31.116429  -14.388093
31.227228  -14.379626
31.330539  -14.386894
31.449896  -14.384404
31.528455  -14.365122
31.640245  -14.352002
31.760877  -14.349976
31.830809  -14.350490
31.934177  -14.332845
32.004727  -14.331892
32.100651  -14.342708
32.231986  -14.302481
32.294601  -14.270151
32.408187  -14.254928
32.471409  -14.292312
32.559622  -14.295792
32.740688  -14.305587
32.803751  -14.275641
32.899983  -14.270398
32.964603  -14.285158
33.079384  -14.254158
33.151282  -14.287033
33.263629  -14.315157
33.326296  -14.309564
33.471513  -14.283610
33.568148  -14.256495
33.639007  -14.269007
33.709759  -14.312618
33.842061  -14.348068
33.946762  -14.333405
34.079248  -14.347029
34.158933  -14.339854
34.250745  -14.333707
34.390167  -14.333886
34.478350  -14.336640
34.621962  -14.308780
34.839139  -14.297199
34.950735  -14.278893
35.057052  -14.287541
35.178054  -14.311187
35.355792  -14.328303
35.463382  -14.351637
35.563216  -14.359189
35.688782  -14.349866
35.812729  -14.335209
35.915192  -14.325191
36.056681  -14.312805
36.207725  -14.279157
36.349132  -14.258317
36.421988  -14.260505
36.516273  -14.254958
36.658104  -14.264886
36.781606  -14.294848
36.927557  -14.317009
36.984650  -14.327751
37.055437  -14.352615
37.200732  -14.383007
37.336760  -14.393410
37.405993  -14.406354
37.500370  -14.394163
37.561820  -14.393990
37.680615  -14.417801
37.778049  -14.414806
37.889040  -14.424337
38.003920  -14.419463
38.101558  -14.404106
38.238657  -14.410400
38.316207  -14.423980
38.466718  -14.397123
38.578114  -14.375092
38.640750  -14.365516
38.711399  -14.353673
38.898468  -14.333837
38.985570  -14.334206
39.055853  -14.327851
39.118571  -14.325575
39.256145  -14.345736
39.352420  -14.329982
39.450840  -14.340422
39.519601  -14.349277
39.651325  -14.391220
39.783593  -14.386813
39.867557  -14.411006
39.996776  -14.418726
40.124294  -14.405722
40.203446  -14.408611
40.306816  -14.383360
40.413947  -14.376278
40.545334  -14.364561
40.645746  -14.360122
40.766865  -14.351423
40.901706  -14.353104
40.988909  -14.333813
41.112298  -14.342595
41.238146  -14.343494
41.346349  -14.353005
41.435654  -14.331340
41.571176  -14.348753
41.670709  -14.323833
41.811033  -14.325945
41.873794  -14.327175
41.994090  -14.334032
42.057212  -14.311758
42.161855  -14.316754
42.241057  -14.330310
42.344638  -14.365098
42.455977  -14.405281
42.553444  -14.405747
42.658326  -14.392897
42.737315  -14.400030
42.840654  -14.404592
42.936033  -14.410607
43.022910  -14.389627
43.141993  -14.388417
43.212150  -14.375537
43.301022  -14.384723
43.406567  -14.376681
43.543193  -14.373184
43.638227  -14.398946
43.691508  -14.387427
43.778330  -14.390641
43.872797  -14.385820
43.950416  -14.392492
44.078202  -14.385997
44.148630  -14.382364
44.284985  -14.370954
44.380182  -14.386326
44.517104  -14.349077
44.604640  -14.317867
44.684255  -14.306132
44.746826  -14.321549
44.844717  -14.340063
44.966556  -14.322748
45.090487  -14.314223
45.165129  -14.345515
45.268702  -14.359589
45.355436  -14.361737
45.458982  -14.344894
45.545976  -14.355568
45.649312  -14.328320
45.728105  -14.339034
45.799041  -14.325910
45.910727  -14.314234
46.040376  -14.317952
46.111204  -14.334772
46.181712  -14.342947
46.259561  -14.327955
46.396146  -14.337533
46.492455  -14.339838
46.622871  -14.345008
46.684588  -14.354075
46.771242  -14.343330
46.858166  -14.345224
46.936677  -14.335426
47.065306  -14.360662
47.160669  -14.352187
47.236495  -14.330543
47.343826  -14.358093
47.466628  -14.354239
47.528404  -14.373524
47.706344  -14.350052
47.817848  -14.369147
47.879425  -14.359053
47.982758  -14.356533
48.081973  -14.303329
48.179020  -14.311869
48.250085  -14.285031
48.320248  -14.278465
48.425372  -14.286788
48.572050  -14.302730
48.668040  -14.297106
48.739316  -14.299901
48.812418  -14.342463
48.866269  -14.371225
49.014383  -14.396198
49.117026  -14.393468
49.220107  -14.400236
49.305456  -14.395762
49.382997  -14.386926
49.493479  -14.382605
49.597129  -14.385499
49.649981  -14.386044
49.752948  -14.397606
49.822665  -14.396928
49.918633  -14.416131
50.070683  -14.417987
50.139527  -14.418282
50.233627  -14.371985
50.328254  -14.375462
50.425024  -14.383098
50.495364  -14.373510
50.565188  -14.361488
50.693309  -14.348802
50.787741  -14.373670
50.890210  -14.369692
51.017640  -14.379143
51.079364  -14.360092
51.176703  -14.357167
51.359630  -14.386963
51.437730  -14.377509
51.509010  -14.378614
51.586722  -14.371667
51.681128  -14.354313
51.775970  -14.368170
51.854131  -14.380969
51.964692  -14.368299
52.118935  -14.343076
52.205636  -14.333076
52.268114  -14.336333
52.338135  -14.330484
52.465858  -14.345314
52.584784  -14.345618
52.638276  -14.341371
52.742693  -14.365669
52.830247  -14.337208
52.943478  -14.329448
53.077461  -14.324683
53.140228  -14.331612
53.210776  -14.333453
53.330849  -14.335205
53.450725  -14.334002
53.547088  -14.319313
53.609376  -14.337075
53.705339  -14.344979
53.817640  -14.320538
53.897499  -14.322146
53.968623  -14.313015
54.063971  -14.302954
54.176551  -14.329847
54.280279  -14.301381
54.371234  -14.289890
54.485931  -14.289361
54.581749  -14.276860
54.695515  -14.253046
54.767331  -14.233312
54.905538  -14.235443
54.985093  -14.231777
55.081932  -14.242419
55.154270  -14.252168
55.243345  -14.241557
55.377999  -14.227497
55.480586  -14.238786
55.578246  -14.225067
55.675525  -14.232972
55.738602  -14.204293
55.877977  -14.220755
55.942016  -14.236964
56.048973  -14.236922
56.138042  -14.251290
56.234599  -14.240073
56.309944  -14.254710
56.433930  -14.268165
56.555259  -14.288546
56.660491  -14.271522
56.758114  -14.239571
56.849015  -14.277533
56.945142  -14.263583
57.043723  -14.263538
57.131898  -14.247019
57.240647  -14.256015
57.403687  -14.273435
57.499167  -14.294013
57.586276  -14.294887
57.669711  -14.291476
57.756995  -14.308214
57.906441  -14.342261
57.984453  -14.312317
58.069829  -14.306607
58.197527  -14.319610
58.301293  -14.318915
58.424767  -14.294871
58.537448  -14.286122
58.633959  -14.259691
58.721848  -14.275828
58.810226  -14.278561
58.890100  -14.289136
59.002479  -14.298492
59.081968  -14.323709
59.179219  -14.327482
59.287395  -14.343607
59.440528  -14.350517
59.520093  -14.356226
59.752801  -14.317181
59.822101  -14.330658
59.912027  -14.329085
60.003300  -14.343354
60.100694  -14.341379
60.203538  -14.311487
60.290616  -14.284635
60.428275  -14.297040
60.482641  -14.300940
60.570196  -14.316236
60.668568  -14.299235
60.765114  -14.306342
60.869281  -14.336640
60.989261  -14.365864
61.083888  -14.364337
61.170551  -14.381158
61.289616  -14.394573
61.350742  -14.391683
61.438374  -14.412670
61.532615  -14.425681
61.636231  -14.424169
61.705126  -14.434521
61.807236  -14.430816
61.893253  -14.452719
62.020723  -14.429266
62.089485  -14.399405
62.176456  -14.398613
62.255234  -14.406253
62.367880  -14.399960
62.470312  -14.384884
62.564913  -14.370819
62.678207  -14.362137
62.747813  -14.373008
62.867185  -14.370087
62.937514  -14.376599
63.058556  -14.353032
63.163708  -14.343153
63.250580  -14.339575
63.390000  -14.309856
63.477326  -14.307350
63.539880  -14.291064
63.661823  -14.282064
63.758358  -14.276185
63.838638  -14.299170
63.935937  -14.303417
64.074431  -14.299055
64.146226  -14.299654
64.217000  -14.287148
64.348608  -14.290979
64.461589  -14.271440
64.550029  -14.274219
64.631138  -14.290109
64.746838  -14.298691
64.818770  -14.284004
64.907254  -14.273385
65.080372  -14.284667
65.151700  -14.260245
65.231640  -14.224027
65.320043  -14.229039
65.392765  -14.234460
65.516345  -14.247569
65.597166  -14.291640
65.660536  -14.301344
65.800752  -14.290966
65.923766  -14.300063
66.004702  -14.316431
66.092934  -14.304162
66.147023  -14.302790
66.271250  -14.310622
66.352198  -14.328554
66.448071  -14.350149
66.552329  -14.353694
66.656969  -14.338485
66.763830  -14.306292
66.851702  -14.295997
66.973950  -14.296811
67.062890  -14.327270
67.185334  -14.315189
67.247759  -14.329843
67.344608  -14.324943
67.441768  -14.284095
67.521392  -14.296239
67.626912  -14.304503
67.731368  -14.328091
67.806017  -14.341285
67.902765  -14.345756
68.047716  -14.353973
68.101366  -14.331444
68.222949  -14.326534
68.294382  -14.338416
68.390415  -14.325020
68.519802  -14.321806
68.616658  -14.328222
68.680104  -14.330470
68.776550  -14.341520
68.889440  -14.341308
69.011076  -14.367829
69.105892  -14.361529
69.209044  -14.364900
69.287491  -14.339085
69.354760  -14.327010
69.456100  -14.334226
69.604048  -14.316416
69.658384  -14.294297
69.754903  -14.287755
69.867888  -14.297531
69.922395  -14.301411
70.043985  -14.327059
70.132303  -14.329924
70.240748  -14.306379
70.374209  -14.315386
70.436425  -14.303581
70.561057  -14.303154
70.659927  -14.318054
70.779562  -14.324130


==> figures/loc-ipiano-altproj-bt-0_75.dat <==
    1  0.000000
    6  -0.192823
   11  -0.388028
   16  -0.526925
   21  -0.648067
   26  -0.753723
   31  -0.848438
   36  -0.943543
   41  -1.053285
   46  -1.185322
   51  -1.346021
   56  -1.543852
   61  -1.792846
   66  -2.116110
   71  -2.508921
   76  -2.808354
   81  -3.033106
   86  -3.271984
   91  -3.546089
   96  -3.826714
  101  -4.100387
  106  -4.365370
  111  -4.625342
  116  -4.879684
  121  -5.132956
  126  -5.386878
  131  -5.645767
  136  -5.905782
  141  -6.155987
  146  -6.406038
  151  -6.664702
  156  -6.924783
  161  -7.176762
  166  -7.423677
  171  -7.676866
  176  -7.935108
  181  -8.193158
  186  -8.440618
  191  -8.688745
  196  -8.967794
  201  -9.264278
  206  -9.559304
  211  -9.848235
  216  -10.113402
  221  -10.360771
  226  -10.600549
  231  -10.839686
  236  -11.094962
  241  -11.370716
  246  -11.643361
  251  -11.917137
  256  -12.192191
  261  -12.462989
  266  -12.719447
  271  -12.972787
  276  -13.232322
  281  -13.476281
  286  -13.695605
  291  -13.836862
  296  -13.970432
  301  -14.065287
  306  -14.114643
  311  -14.143080
  316  -14.173993
  321  -14.192495
  326  -14.202699
  331  -14.184646
  336  -14.158575
  341  -14.197001
  346  -14.201345
  351  -14.211236
  356  -14.211104
  361  -14.227129
  366  -14.236489
  371  -14.222655
  376  -14.226525
  381  -14.227952
  386  -14.241297
  391  -14.239719
  396  -14.247829
  401  -14.268563
  406  -14.262374
  411  -14.245917
  416  -14.234761
  421  -14.235920
  426  -14.229293
  431  -14.225938
  436  -14.251357
  441  -14.264598
  446  -14.261677
  451  -14.291342
  456  -14.308739
  461  -14.321042
  466  -14.330731
  471  -14.326161
  476  -14.304265
  481  -14.309491
  486  -14.312923
  491  -14.323152
  496  -14.321232
  501  -14.335119
  506  -14.337628
  511  -14.342889
  516  -14.308019
  521  -14.347720
  526  -14.300022
  531  -14.293958
  536  -14.284931
  541  -14.289261
  546  -14.304007
  551  -14.306591
  556  -14.321861
  561  -14.308963
  566  -14.299258
  571  -14.314650
  576  -14.311403
  581  -14.295830
  586  -14.287069
  591  -14.277583
  596  -14.266992
  601  -14.273341
  606  -14.261735
  611  -14.264776
  616  -14.277153
  621  -14.283043
  626  -14.302422
  631  -14.312834
  636  -14.340487
  641  -14.328904
  646  -14.330683
  651  -14.312887
  656  -14.288259
  661  -14.285364
  666  -14.289732
  671  -14.293359
  676  -14.282575
  681  -14.286003
  686  -14.276710
  691  -14.262026
  696  -14.275318
  701  -14.296515
  706  -14.276491
  711  -14.286193
  716  -14.294239
  721  -14.304246
  726  -14.290592
  731  -14.320672
  736  -14.326367
  741  -14.303482
  746  -14.314928
  751  -14.299153
  756  -14.328336
  761  -14.339943
  766  -14.345018
  771  -14.346795
  776  -14.335391
  781  -14.329142
  786  -14.309910
  791  -14.301941
  796  -14.328302
  801  -14.333468
  806  -14.337724
  811  -14.339512
  816  -14.342786
  821  -14.366370
  826  -14.382026
  831  -14.385744
  836  -14.360756
  841  -14.370079
  846  -14.408144
  851  -14.400114
  856  -14.400559
  861  -14.392239
  866  -14.358590
  871  -14.358687
  876  -14.348738
  881  -14.333433
  886  -14.329270
  891  -14.337468
  896  -14.347913
  901  -14.387956
  906  -14.404245
  911  -14.374956
  916  -14.322795
  921  -14.308045
  926  -14.290334
  931  -14.305833
  936  -14.280620
  941  -14.287576
  946  -14.282706
  951  -14.282138
  956  -14.297599
  961  -14.276372
  966  -14.292548
  971  -14.287212
  976  -14.281266
  981  -14.270332
  986  -14.260254
  991  -14.244887
  996  -14.233767
 1001  -14.245773
 1006  -14.256361
 1011  -14.288144
 1016  -14.276962
 1021  -14.255838
 1026  -14.233869
 1031  -14.226994
 1036  -14.264067
 1041  -14.240797
 1046  -14.262328
 1051  -14.274737
 1056  -14.274184
 1061  -14.271408
 1066  -14.292760
 1071  -14.288720
 1076  -14.291286
 1081  -14.261248
 1086  -14.239923
 1091  -14.274098
 1096  -14.282006
 1101  -14.302352
 1106  -14.306471
 1111  -14.343542
 1116  -14.365746
 1121  -14.380393
 1126  -14.370091
 1131  -14.344582
 1136  -14.320477
 1141  -14.285426
 1146  -14.274791
 1151  -14.276743
 1156  -14.274686
 1161  -14.304986
 1166  -14.307994
 1171  -14.345088
 1176  -14.362703
 1181  -14.348801
 1186  -14.331064
 1191  -14.307526
 1196  -14.318389
 1201  -14.278191
 1206  -14.282387
 1211  -14.296446
 1216  -14.311619
 1221  -14.335472
 1226  -14.332973
 1231  -14.339529
 1236  -14.322743
 1241  -14.342848
 1246  -14.333928
 1251  -14.326678
 1256  -14.321309
 1261  -14.317901
 1266  -14.282171
 1271  -14.271029
 1276  -14.276072
 1281  -14.270657
 1286  -14.282374
 1291  -14.290334
 1296  -14.287958
 1301  -14.280500
 1306  -14.279317
 1311  -14.272704
 1316  -14.284533
 1321  -14.276295
 1326  -14.261364
 1331  -14.272590
 1336  -14.307824
 1341  -14.321618
 1346  -14.336370
 1351  -14.341045
 1356  -14.353565
 1361  -14.339023
 1366  -14.336585
 1371  -14.348026
 1376  -14.331414
 1381  -14.351413
 1386  -14.367689
 1391  -14.369402
 1396  -14.354446
 1401  -14.337311
 1406  -14.333204
 1411  -14.334153
 1416  -14.329949
 1421  -14.307606
 1426  -14.307365
 1431  -14.296244
 1436  -14.321181
 1441  -14.359722
 1446  -14.366409
 1451  -14.347921
 1456  -14.338131
 1461  -14.330183
 1466  -14.317822
 1471  -14.313976
 1476  -14.303130
 1481  -14.300505
 1486  -14.280529
 1491  -14.320451
 1496  -14.319005
 1501  -14.337182
 1506  -14.354303
 1511  -14.380741
 1516  -14.370605
 1521  -14.388093
 1526  -14.379626
 1531  -14.386894
 1536  -14.384404
 1541  -14.365122
 1546  -14.352002
 1551  -14.349976
 1556  -14.350490
 1561  -14.332845
 1566  -14.331892
 1571  -14.342708
 1576  -14.302481
 1581  -14.270151
 1586  -14.254928
 1591  -14.292312
 1596  -14.295792
 1601  -14.305587
 1606  -14.275641
 1611  -14.270398
 1616  -14.285158
 1621  -14.254158
 1626  -14.287033
 1631  -14.315157
 1636  -14.309564
 1641  -14.283610
 1646  -14.256495
 1651  -14.269007
 1656  -14.312618
 1661  -14.348068
 1666  -14.333405
 1671  -14.347029
 1676  -14.339854
 1681  -14.333707
 1686  -14.333886
 1691  -14.336640
 1696  -14.308780
 1701  -14.297199
 1706  -14.278893
 1711  -14.287541
 1716  -14.311187
 1721  -14.328303
 1726  -14.351637
 1731  -14.359189
 1736  -14.349866
 1741  -14.335209
 1746  -14.325191
 1751  -14.312805
 1756  -14.279157
 1761  -14.258317
 1766  -14.260505
 1771  -14.254958
 1776  -14.264886
 1781  -14.294848
 1786  -14.317009
 1791  -14.327751
 1796  -14.352615
 1801  -14.383007
 1806  -14.393410
 1811  -14.406354
 1816  -14.394163
 1821  -14.393990
 1826  -14.417801
 1831  -14.414806
 1836  -14.424337
 1841  -14.419463
 1846  -14.404106
 1851  -14.410400
 1856  -14.423980
 1861  -14.397123
 1866  -14.375092
 1871  -14.365516
 1876  -14.353673
 1881  -14.333837
 1886  -14.334206
 1891  -14.327851
 1896  -14.325575
 1901  -14.345736
 1906  -14.329982
 1911  -14.340422
 1916  -14.349277
 1921  -14.391220
 1926  -14.386813
 1931  -14.411006
 1936  -14.418726
 1941  -14.405722
 1946  -14.408611
 1951  -14.383360
 1956  -14.376278
 1961  -14.364561
 1966  -14.360122
 1971  -14.351423
 1976  -14.353104
 1981  -14.333813
 1986  -14.342595
 1991  -14.343494
 1996  -14.353005
 2001  -14.331340
 2006  -14.348753
 2011  -14.323833
 2016  -14.325945
 2021  -14.327175
 2026  -14.334032
 2031  -14.311758
 2036  -14.316754
 2041  -14.330310
 2046  -14.365098
 2051  -14.405281
 2056  -14.405747
 2061  -14.392897
 2066  -14.400030
 2071  -14.404592
 2076  -14.410607
 2081  -14.389627
 2086  -14.388417
 2091  -14.375537
 2096  -14.384723
 2101  -14.376681
 2106  -14.373184
 2111  -14.398946
 2116  -14.387427
 2121  -14.390641
 2126  -14.385820
 2131  -14.392492
 2136  -14.385997
 2141  -14.382364
 2146  -14.370954
 2151  -14.386326
 2156  -14.349077
 2161  -14.317867
 2166  -14.306132
 2171  -14.321549
 2176  -14.340063
 2181  -14.322748
 2186  -14.314223
 2191  -14.345515
 2196  -14.359589
 2201  -14.361737
 2206  -14.344894
 2211  -14.355568
 2216  -14.328320
 2221  -14.339034
 2226  -14.325910
 2231  -14.314234
 2236  -14.317952
 2241  -14.334772
 2246  -14.342947
 2251  -14.327955
 2256  -14.337533
 2261  -14.339838
 2266  -14.345008
 2271  -14.354075
 2276  -14.343330
 2281  -14.345224
 2286  -14.335426
 2291  -14.360662
 2296  -14.352187
 2301  -14.330543
 2306  -14.358093
 2311  -14.354239
 2316  -14.373524
 2321  -14.350052
 2326  -14.369147
 2331  -14.359053
 2336  -14.356533
 2341  -14.303329
 2346  -14.311869
 2351  -14.285031
 2356  -14.278465
 2361  -14.286788
 2366  -14.302730
 2371  -14.297106
 2376  -14.299901
 2381  -14.342463
 2386  -14.371225
 2391  -14.396198
 2396  -14.393468
 2401  -14.400236
 2406  -14.395762
 2411  -14.386926
 2416  -14.382605
 2421  -14.385499
 2426  -14.386044
 2431  -14.397606
 2436  -14.396928
 2441  -14.416131
 2446  -14.417987
 2451  -14.418282
 2456  -14.371985
 2461  -14.375462
 2466  -14.383098
 2471  -14.373510
 2476  -14.361488
 2481  -14.348802
 2486  -14.373670
 2491  -14.369692
 2496  -14.379143
 2501  -14.360092
 2506  -14.357167
 2511  -14.386963
 2516  -14.377509
 2521  -14.378614
 2526  -14.371667
 2531  -14.354313
 2536  -14.368170
 2541  -14.380969
 2546  -14.368299
 2551  -14.343076
 2556  -14.333076
 2561  -14.336333
 2566  -14.330484
 2571  -14.345314
 2576  -14.345618
 2581  -14.341371
 2586  -14.365669
 2591  -14.337208
 2596  -14.329448
 2601  -14.324683
 2606  -14.331612
 2611  -14.333453
 2616  -14.335205
 2621  -14.334002
 2626  -14.319313
 2631  -14.337075
 2636  -14.344979
 2641  -14.320538
 2646  -14.322146
 2651  -14.313015
 2656  -14.302954
 2661  -14.329847
 2666  -14.301381
 2671  -14.289890
 2676  -14.289361
 2681  -14.276860
 2686  -14.253046
 2691  -14.233312
 2696  -14.235443
 2701  -14.231777
 2706  -14.242419
 2711  -14.252168
 2716  -14.241557
 2721  -14.227497
 2726  -14.238786
 2731  -14.225067
 2736  -14.232972
 2741  -14.204293
 2746  -14.220755
 2751  -14.236964
 2756  -14.236922
 2761  -14.251290
 2766  -14.240073
 2771  -14.254710
 2776  -14.268165
 2781  -14.288546
 2786  -14.271522
 2791  -14.239571
 2796  -14.277533
 2801  -14.263583
 2806  -14.263538
 2811  -14.247019
 2816  -14.256015
 2821  -14.273435
 2826  -14.294013
 2831  -14.294887
 2836  -14.291476
 2841  -14.308214
 2846  -14.342261
 2851  -14.312317
 2856  -14.306607
 2861  -14.319610
 2866  -14.318915
 2871  -14.294871
 2876  -14.286122
 2881  -14.259691
 2886  -14.275828
 2891  -14.278561
 2896  -14.289136
 2901  -14.298492
 2906  -14.323709
 2911  -14.327482
 2916  -14.343607
 2921  -14.350517
 2926  -14.356226
 2931  -14.317181
 2936  -14.330658
 2941  -14.329085
 2946  -14.343354
 2951  -14.341379
 2956  -14.311487
 2961  -14.284635
 2966  -14.297040
 2971  -14.300940
 2976  -14.316236
 2981  -14.299235
 2986  -14.306342
 2991  -14.336640
 2996  -14.365864
 3001  -14.364337
 3006  -14.381158
 3011  -14.394573
 3016  -14.391683
 3021  -14.412670
 3026  -14.425681
 3031  -14.424169
 3036  -14.434521
 3041  -14.430816
 3046  -14.452719
 3051  -14.429266
 3056  -14.399405
 3061  -14.398613
 3066  -14.406253
 3071  -14.399960
 3076  -14.384884
 3081  -14.370819
 3086  -14.362137
 3091  -14.373008
 3096  -14.370087
 3101  -14.376599
 3106  -14.353032
 3111  -14.343153
 3116  -14.339575
 3121  -14.309856
 3126  -14.307350
 3131  -14.291064
 3136  -14.282064
 3141  -14.276185
 3146  -14.299170
 3151  -14.303417
 3156  -14.299055
 3161  -14.299654
 3166  -14.287148
 3171  -14.290979
 3176  -14.271440
 3181  -14.274219
 3186  -14.290109
 3191  -14.298691
 3196  -14.284004
 3201  -14.273385
 3206  -14.284667
 3211  -14.260245
 3216  -14.224027
 3221  -14.229039
 3226  -14.234460
 3231  -14.247569
 3236  -14.291640
 3241  -14.301344
 3246  -14.290966
 3251  -14.300063
 3256  -14.316431
 3261  -14.304162
 3266  -14.302790
 3271  -14.310622
 3276  -14.328554
 3281  -14.350149
 3286  -14.353694
 3291  -14.338485
 3296  -14.306292
 3301  -14.295997
 3306  -14.296811
 3311  -14.327270
 3316  -14.315189
 3321  -14.329843
 3326  -14.324943
 3331  -14.284095
 3336  -14.296239
 3341  -14.304503
 3346  -14.328091
 3351  -14.341285
 3356  -14.345756
 3361  -14.353973
 3366  -14.331444
 3371  -14.326534
 3376  -14.338416
 3381  -14.325020
 3386  -14.321806
 3391  -14.328222
 3396  -14.330470
 3401  -14.341520
 3406  -14.341308
 3411  -14.367829
 3416  -14.361529
 3421  -14.364900
 3426  -14.339085
 3431  -14.327010
 3436  -14.334226
 3441  -14.316416
 3446  -14.294297
 3451  -14.287755
 3456  -14.297531
 3461  -14.301411
 3466  -14.327059
 3471  -14.329924
 3476  -14.306379
 3481  -14.315386
 3486  -14.303581
 3491  -14.303154
 3496  -14.318054
 3501  -14.324130

